Kernel interpolation on generalized sparse grids

We consider scattered data approximation on product regions of equal and different dimensionality. On each of these regions, we assume quasi-uniform but unstructured data sites and construct optimal sparse grids for scattered data interpolation on the product region. For this, we derive new improved error estimates for the respective kernel interpolation error by invoking duality arguments. An efficient algorithm to solve the underlying linear system of equations is proposed. The algorithm is based on the sparse grid combination technique, where a sparse direct solver is used for the elementary anisotropic tensor product kernel interpolation problems. The application of the sparse direct solver is facilitated by applying a samplet matrix compression to each univariate kernel matrix, resulting in an essentially sparse representation of the latter. In this way, we obtain a method that is able to deal with large problems up to billions of interpolation points, especially in case of reproducing kernels of nonlocal nature. Numerical results are presented to qualify and quantify the approach.

==> Data/sep_fill.txt <==
second column is fill distance. first column
is min dist to the points in X_J, which is different
from the separation radius!

0.00781236 0.679687
0.00781236 0.445312
0.00781208 0.203125
0.00781208 0.140625
0.00781207 0.132812
0.00781177 0.0468748
0.00781177 0.00781273
============================================
0.0227575 2
0.00572418 1.24359
0.000722218 0.566301
0.000349767 0.287387
0.000349767 0.162026
4.21568e-05 0.0822096
4.21568e-05 0.0291564
============================================
0.0139427 1.0063
0.010108 0.582871
0.00546038 0.301304
0.0041838 0.175818
0.00363485 0.105859
0.00199138 0.0469355
0.00199138 0.0182791
============================================   


==> Data/sg123/benchsolve.txt <==
0 	 1 	 1 	 1 	 1 	 0.15309654 	 0.06745219385 	 0.3659492295 	 0 	 
1 	 2 	 0.5 	 0.5 	 0.5 	 0.01060706834 	 0.01503290639 	 0.08029028531 	 0 	 
2 	 4 	 0.25 	 0.25 	 0.25 	 0.00678206745 	 0.007343631058 	 0.01283713614 	 0 	 
3 	 8 	 0.125 	 0.125 	 0.125 	 0.000902965527 	 0.0007774634306 	 0.004792694431 	 0 	 
4 	 16 	 0.0625 	 0.0625 	 0.0625 	 6.789011351e-05 	 2.586895032e-05 	 0.000874032895 	 0 	 
5 	 32 	 0.03125 	 0.03125 	 0.03125 	 4.412777005e-06 	 4.750209788e-06 	 6.392326162e-05 	 0 	 
6 	 64 	 0.015625 	 0.015625 	 0.015625 	 4.840911776e-07 	 6.394034964e-07 	 5.930996855e-06 	 0 	 


==> Data/sg123/disp.txt <==
points(0): 2
init done.
compression done.
lvl: 0 cmp err: 0
     1 (1,1) 
points(1): 3
init done.
compression done.
lvl: 1 cmp err: 0
     2 (0.5,0.5) 
points(2): 5
init done.
compression done.
lvl: 2 cmp err: 0
     3 (0.25,0.25) 
points(3): 9
init done.
compression done.
lvl: 3 cmp err: 0
     5 (0.125,0.125) 
points(4): 17
init done.
compression done.
lvl: 4 cmp err: 8.51376e-16
     4 (0.0625,0.0625) 
points(5): 33
init done.
compression done.
lvl: 5 cmp err: 1.29514e-15
    14 (0.03125,0.03125) 
points(6): 65
init done.
compression done.
lvl: 6 cmp err: 1.0151e-15
    32 (0.015625,0.015625) 
points(0): 4
init done.
compression done.
lvl: 0 cmp err: 0
     2 (1,1) 
points(1): 9
init done.
compression done.
lvl: 1 cmp err: 0
     5 (0.5,0.5) 
points(2): 25
init done.
compression done.
lvl: 2 cmp err: 6.6834e-16
     9 (0.25,0.25) 
points(3): 81
init done.
compression done.
lvl: 3 cmp err: 4.82411e-07
    40 (0.125,0.125) 
points(4): 289
init done.
compression done.
lvl: 4 cmp err: 2.57833e-07
   127 (0.0625,0.0625) 
points(5): 1089
init done.
compression done.
lvl: 5 cmp err: 6.35299e-07
   238 (0.03125,0.03125) 
points(6): 4225
init done.
compression done.
lvl: 6 cmp err: 6.79777e-07
   325 (0.015625,0.015625) 
points(0): 8
init done.
compression done.
lvl: 0 cmp err: 0
     4 (1,1) 
points(1): 27
init done.
compression done.
lvl: 1 cmp err: 3.88712e-07
    12 (0.5,0.5) 
points(2): 125
init done.
compression done.
lvl: 2 cmp err: 5.86457e-08
    58 (0.25,0.25) 
points(3): 729
init done.
compression done.
lvl: 3 cmp err: 3.99661e-07
   358 (0.125,0.125) 
points(4): 4913
init done.
compression done.
lvl: 4 cmp err: 1.18938e-06
  1492 (0.0625,0.0625) 
points(5): 35937
init done.
compression done.
lvl: 5 cmp err: 9.71745e-07
  3000 (0.03125,0.03125) 
points(6): 274625
init done.
compression done.
lvl: 6 cmp err: 6.63847e-07
  4373 (0.015625,0.015625) 
setup of samplet kernel solver:  1635.35sec.
solution accuracy:
1.531e-01 6.745e-02 3.659e-01 
1.061e-02 1.503e-02 8.029e-02 
6.782e-03 7.344e-03 1.284e-02 
9.030e-04 7.775e-04 4.793e-03 
6.789e-05 2.587e-05 8.740e-04 
4.413e-06 4.750e-06 6.392e-05 
4.841e-07 6.394e-07 5.931e-06 
number of evaluation points:  1000000
computation of combiTech:     0.016754sec.
sparse grid points:           64
evaluation error:             0.494018
number of evaluation points:  1000000
computation of combiTech:     0.032122sec.
sparse grid points:           328
evaluation error:             0.140694
number of evaluation points:  1000000
computation of combiTech:     0.077714sec.
sparse grid points:           1738
evaluation error:             0.0180759
number of evaluation points:  1000000
computation of combiTech:     0.434992sec.
sparse grid points:           10029
evaluation error:             0.00805687
number of evaluation points:  1000000
computation of combiTech:     2.6795sec.
sparse grid points:           63741
evaluation error:             0.00250229
number of evaluation points:  1000000
computation of combiTech:     21.6705sec.
sparse grid points:           440049
evaluation error:             0.000395585
number of evaluation points:  1000000
computation of combiTech:     180.382sec.
sparse grid points:           3223729
evaluation error:             6.51145e-05


==> Data/sg123/sparseGrid123.txt <==
0 	 64 	 0.4940184919 	 
1 	 328 	 0.1406941655 	 
2 	 1738 	 0.01807593341 	 
3 	 10029 	 0.008056867977 	 
4 	 63741 	 0.002502290914 	 
5 	 440049 	 0.0003955847596 	 
6 	 3223729 	 6.511452963e-05 	 


==> Data/sg123_geos/benchsolve.txt <==
0 	 1 	 2 	 2 	 2 	 0.2349294858 	 0.8580033788 	 0.7448095726 	 0 	 
1 	 2 	 0.2499998667 	 1.155000977 	 0.4834709225 	 0.05063716506 	 0.1903683596 	 0.2473300724 	 0 	 
2 	 4 	 0.1249999469 	 0.450599694 	 0.2405774824 	 0.004226747783 	 0.01679429763 	 0.009236571877 	 0 	 
3 	 8 	 0.0625003738 	 0.2421771857 	 0.1224441782 	 0.000348163656 	 0.001250723271 	 0.009948171325 	 0 	 
4 	 16 	 0.03125048598 	 0.1094336755 	 0.06434462703 	 6.893817924e-06 	 0.0001234050474 	 0.001095160163 	 0 	 
5 	 32 	 0.01562519458 	 0.055193243 	 0.03409267732 	 4.891905737e-07 	 1.375338625e-05 	 0.0001108241201 	 0 	 
6 	 64 	 0.007812727095 	 0.02915636214 	 0.01827909372 	 5.710834697e-08 	 1.569826366e-06 	 1.24107625e-05 	 0 	 


==> Data/sg123_geos/disp.txt <==
loading bunny3Dpts.txt done.
data size: 1439710 x 3
0) 1
1) 3 3
2) 7 2
3) 15 2
4) 31 2
5) 63 2
6) 127 2
----
0) 1
1) 9 9
2) 65 7
3) 337 5
4) 1497 4
5) 6246 4
6) 24952 3
----
0) 1
1) 9 9
2) 58 6
3) 326 5
4) 1933 5
5) 12482 6
6) 88489 7
----
inf 0.492187
0.25 0.25
0.125 0.125
0.0624995 0.0625004
0.0312495 0.0312505
0.0156243 0.0156252
0.00781177 0.00781273
============================================
inf 1.99996
0.55515 1.155
0.000793827 0.4506
0.000623398 0.242177
4.21568e-05 0.109434
4.21568e-05 0.0551932
4.21568e-05 0.0291564
============================================
inf 0.834002
0.356902 0.483471
0.024887 0.240577
0.00511312 0.122444
0.00404029 0.0643446
0.00286746 0.0340927
0.00199138 0.0182791
============================================
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 8.36457e-16
     8 (0.0624995,0.0625004) 
points(4): 31
lvl: 4 cmp err: 5.21829e-16
    16 (0.0312495,0.0312505) 
points(5): 63
lvl: 5 cmp err: 6.89568e-16
    32 (0.0156243,0.0156252) 
points(6): 127
lvl: 6 cmp err: 1.41435e-15
    48 (0.00781177,0.00781273) 
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 9
lvl: 1 cmp err: 0
     5 (0.55515,1.155) 
points(2): 65
lvl: 2 cmp err: 1.92245e-07
    32 (0.000793827,0.4506) 
points(3): 337
lvl: 3 cmp err: 4.06395e-07
   163 (0.000623398,0.242177) 
points(4): 1497
lvl: 4 cmp err: 6.31808e-07
   471 (4.21568e-05,0.109434) 
points(5): 6246
lvl: 5 cmp err: 7.80986e-07
   724 (4.21568e-05,0.0551932) 
points(6): 24952
lvl: 6 cmp err: 8.1234e-07
   868 (4.21568e-05,0.0291564) 
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 9
lvl: 1 cmp err: 0
     5 (0.356902,0.483471) 
points(2): 58
lvl: 2 cmp err: 1.06844e-06
    29 (0.024887,0.240577) 
points(3): 326
lvl: 3 cmp err: 1.14857e-07
   163 (0.00511312,0.122444) 
points(4): 1933
lvl: 4 cmp err: 8.15889e-07
   771 (0.00404029,0.0643446) 
points(5): 12482
lvl: 5 cmp err: 8.8794e-07
  1911 (0.00286746,0.0340927) 
points(6): 88489
lvl: 6 cmp err: 6.53719e-07
  3435 (0.00199138,0.0182791) 
setup of samplet kernel solver:  319.503sec.
solution accuracy:
2.349e-01 8.580e-01 7.448e-01 
5.064e-02 1.904e-01 2.473e-01 
4.227e-03 1.679e-02 9.237e-03 
3.482e-04 1.251e-03 9.948e-03 
6.894e-06 1.234e-04 1.095e-03 
4.892e-07 1.375e-05 1.108e-04 
5.711e-08 1.570e-06 1.241e-05 
number of evaluation points:  1000000
computation of combiTech:     0.012733sec.
sparse grid points:           1
evaluation error:             0.969255
number of evaluation points:  1000000
computation of combiTech:     0.040685sec.
sparse grid points:           19
evaluation error:             0.766906
number of evaluation points:  1000000
computation of combiTech:     0.042989sec.
sparse grid points:           224
evaluation error:             0.396459
number of evaluation points:  1000000
computation of combiTech:     0.155386sec.
sparse grid points:           2014
evaluation error:             0.121163
number of evaluation points:  1000000
computation of combiTech:     1.05436sec.
sparse grid points:           15425
evaluation error:             0.0226855
number of evaluation points:  1000000
computation of combiTech:     6.88972sec.
sparse grid points:           108017
evaluation error:             0.00308879
number of evaluation points:  1000000
computation of combiTech:     48.6644sec.
sparse grid points:           730026
evaluation error:             0.000867151


==> Data/sg123_geos/sparseGrid123.txt <==
0 	 1 	 0.9692550119 	 
1 	 19 	 0.7669059401 	 
2 	 224 	 0.39645898 	 
3 	 2014 	 0.1211631019 	 
4 	 15425 	 0.02268554952 	 
5 	 108017 	 0.003088792414 	 
6 	 730026 	 0.0008671514391 	 


==> Data/sg123w/Pdim1_lvl6.txt <==
0.5000004133 	 
0.2500003387 	 
0.7499999147 	 
0.1250004625 	 
0.3750002572 	 
0.6249999011 	 
0.8750000372 	 
0.06250035393 	 
0.187500381 	 
0.3125003601 	 
0.4374999462 	 
0.5625000487 	 
0.687500316 	 
0.8125000232 	 
0.9375000749 	 
0.03125031247 	 
0.09375039865 	 
0.1562499624 	 
0.2187501249 	 
0.2812501571 	 
0.3437501226 	 
0.406250226 	 
0.4687502782 	 
0.53125018 	 
0.5937500678 	 
0.6562501703 	 
0.7187500525 	 
0.7812500115 	 
0.8437499771 	 
0.9062500866 	 
0.9687498538 	 
0.01562526497 	 
0.04687536044 	 
0.07812528502 	 
0.1093753358 	 
0.1406253339 	 
0.1718753028 	 
0.2031252958 	 
0.2343753885 	 
0.2656253848 	 
0.2968756549 	 
0.3281251953 	 
0.3593750793 	 
0.3906251143 	 
0.4218753043 	 
0.4531253746 	 
0.484375322 	 
0.5156252498 	 
0.5468751781 	 
0.5781250305 	 
0.6093754357 	 
0.6406253561 	 
0.6718753398 	 
0.7031246804 	 
0.7343753072 	 
0.7656252327 	 
0.7968750795 	 
0.828124796 	 
0.8593748416 	 
0.8906249911 	 
0.9218749855 	 
0.9531249166 	 
0.9843750675 	 
0.00781280734 	 
0.02343779803 	 
0.03906272028 	 
0.05468837314 	 
0.07031285114 	 
0.08593792612 	 
0.1015623529 	 
0.1171877208 	 
0.1328127077 	 
0.148438091 	 
0.1640637653 	 
0.179687793 	 
0.1953128461 	 
0.2109378195 	 
0.2265627464 	 
0.2421877683 	 
0.2578130254 	 
0.2734377893 	 
0.2890628089 	 
0.3046878685 	 
0.3203127875 	 
0.3359376389 	 
0.3515628052 	 
0.3671876888 	 
0.3828126161 	 
0.3984377367 	 
0.4140629165 	 
0.4296878397 	 
0.4453126292 	 
0.4609375053 	 
0.4765622874 	 
0.4921878173 	 
0.5078126958 	 
0.5234376777 	 
0.5390627247 	 
0.5546878365 	 
0.5703126772 	 
0.5859375366 	 
0.6015627829 	 
0.6171876679 	 
0.6328129217 	 
0.6484376787 	 
0.6640627387 	 
0.6796877867 	 
0.6953123341 	 
0.7109376843 	 
0.7265624715 	 
0.7421875586 	 
0.757812336 	 
0.7734375106 	 
0.7890627551 	 
0.8046872424 	 
0.8203123407 	 
0.8359376969 	 
0.8515621418 	 
0.8671873933 	 
0.8828125204 	 
0.8984377039 	 
0.9140625898 	 
0.9296876574 	 
0.9453124138 	 
0.9609374478 	 
0.9765625042 	 
0.9921874208 	 


==> Data/sg123w/Pdim2_lvl3.txt <==
-0.918315194 	 -0.2109126079 	 -0.3349822029 	 
-0.5781771114 	 -0.5768640495 	 -0.5770087489 	 
-0.577809856 	 -0.5773525979 	 0.5768879856 	 
-0.576358679 	 0.5782185225 	 -0.5774720888 	 
-0.5778787809 	 0.5778154637 	 0.5763552762 	 
0.5772035856 	 -0.577788578 	 -0.5770583853 	 
0.5770687032 	 -0.5770393078 	 0.5779423406 	 
0.5753836776 	 0.5779991846 	 -0.5786627396 	 
0.5774950529 	 0.5773957708 	 0.5771599326 	 
-0.5781330987 	 -0.5763221472 	 -0.5775940641 	 
-0.6892876726 	 -0.6872945136 	 -0.2291478908 	 
-0.6896288305 	 -0.6867236541 	 0.2298318931 	 
-0.5764412809 	 -0.5774460526 	 0.5781621797 	 
-0.6881417234 	 -0.2299765366 	 -0.6881655042 	 
-0.9041392673 	 -0.3033580711 	 -0.3008422611 	 
-0.90438264 	 -0.3007334028 	 0.3027399227 	 
-0.688137466 	 -0.2299643765 	 0.688173825 	 
-0.6884511714 	 0.2282219381 	 -0.6884400712 	 
-0.9044053404 	 0.301997503 	 -0.3014108298 	 
-0.9048378656 	 0.3007380857 	 0.3013719311 	 
-0.6871330449 	 0.2300870847 	 0.6891357719 	 
-0.5785442571 	 0.576402379 	 -0.5771021054 	 
-0.6881553693 	 0.6884150333 	 -0.2291875423 	 
-0.6880735744 	 0.687443137 	 0.2323288394 	 
-0.5769086536 	 0.5787772908 	 0.5763620851 	 
-0.2293521714 	 -0.688566722 	 -0.6879487269 	 
-0.300638723 	 -0.9046760612 	 -0.3019562593 	 
-0.3008191797 	 -0.9048973066 	 0.3011124135 	 
-0.2305779798 	 -0.6869261788 	 0.6891779306 	 
-0.3009424458 	 -0.301300726 	 -0.9047936322 	 
-0.3023656399 	 -0.3017000792 	 0.904185867 	 
-0.3004878264 	 0.3016561529 	 -0.9048262991 	 
-0.3007958476 	 0.3012951615 	 0.9048442318 	 
-0.2295359645 	 0.6873834165 	 -0.6890698656 	 
-0.3021209255 	 0.9045330395 	 -0.3009035174 	 
-0.3022808167 	 0.9041180011 	 0.3019883241 	 
-0.231430435 	 0.6872458592 	 0.6885732225 	 
0.2288678553 	 -0.6882424093 	 -0.6884343765 	 
0.3013732389 	 -0.9047006455 	 -0.3011493201 	 
0.3023134668 	 -0.9042987929 	 0.3014137704 	 
0.2309983674 	 -0.688396099 	 0.6875685894 	 
0.301351389 	 -0.3008817807 	 -0.9047969354 	 
0.301113611 	 -0.3007323999 	 0.9049257522 	 
0.3022333758 	 0.3019509604 	 -0.90414634 	 
0.3017003004 	 0.3004833347 	 0.9048130715 	 
0.229295328 	 0.6891993457 	 -0.6873339177 	 
0.3011786516 	 0.9050728975 	 -0.3002240331 	 
0.3018720295 	 0.9042554942 	 0.3019855609 	 
0.2310812054 	 0.6878035999 	 0.6881334787 	 
0.5776027924 	 -0.5780305006 	 -0.5764163032 	 
0.6887657154 	 -0.6877374976 	 -0.2293881506 	 
0.6879185492 	 -0.688436993 	 0.2298316262 	 
0.5786222587 	 -0.5774777698 	 0.57594766 	 
0.6885841832 	 -0.229192134 	 -0.6879845844 	 
0.904293922 	 -0.3027420969 	 -0.3009978826 	 
0.904702487 	 -0.3008621095 	 0.3016544398 	 
0.6883335287 	 -0.2280522543 	 0.6886139141 	 
0.6897870644 	 0.2291832048 	 -0.686781526 	 
0.9055419696 	 0.2998682554 	 -0.3001212601 	 
0.9042080979 	 0.3023937633 	 0.3016052513 	 
0.6887094501 	 0.2282249402 	 0.6881806958 	 
0.5752140208 	 0.5800650436 	 -0.5767611078 	 
0.6884579193 	 0.6884505834 	 -0.2281698655 	 
0.6888600879 	 0.6880254032 	 0.2282385239 	 
0.5768431652 	 0.5774331962 	 0.5777740621 	 
-0.768797675 	 -0.5483602097 	 -0.3290155246 	 
-0.8074254202 	 -0.5784884634 	 -0.1158243868 	 
-0.80830173 	 -0.5770668351 	 0.1167997478 	 
-0.7672651787 	 -0.5495974382 	 0.330525039 	 
-0.767431744 	 -0.3289559971 	 -0.550305797 	 
-0.8559054476 	 -0.3661950682 	 -0.3651397497 	 
-0.9121051748 	 -0.3887898501 	 -0.1300253918 	 
-0.9112698127 	 -0.3907218924 	 0.1300912423 	 
-0.8552620613 	 -0.3665635876 	 0.3662757742 	 
-0.7680878509 	 -0.3290234492 	 0.5493492725 	 
-0.8082034653 	 -0.1155074553 	 -0.5774644461 	 
-0.9119177418 	 -0.1289327854 	 -0.3895925679 	 
-0.9801891676 	 -0.1399609479 	 -0.1401432442 	 
-0.980221724 	 -0.1396013029 	 0.1402741885 	 
-0.9120115891 	 -0.1294775327 	 0.3891920219 	 
-0.8079922022 	 -0.1143360644 	 0.5779929632 	 
-0.8095145386 	 0.1161802453 	 -0.5754896719 	 
-0.9120914183 	 0.1298649189 	 -0.3888757481 	 
-0.9801732521 	 0.1404833618 	 -0.1397312453 	 
-0.9799934151 	 0.1400983528 	 0.1413695788 	 
-0.9114052582 	 0.1299814422 	 0.3904424158 	 
-0.8080076669 	 0.1153464396 	 0.5777705506 	 
-0.7684345593 	 0.3291791688 	 -0.5487708109 	 
-0.8552817537 	 0.3657269473 	 -0.3670652827 	 
-0.9111909955 	 0.3908690202 	 -0.1302013012 	 
-0.9116806229 	 0.3894575069 	 0.1310011154 	 
-0.8542700181 	 0.3668135115 	 0.36833488 	 
-0.7684283772 	 0.3287143579 	 0.5490580116 	 
-0.768880213 	 0.5492117486 	 -0.3273983403 	 
-0.8078569318 	 0.5778251777 	 -0.1161259734 	 
-0.8082041018 	 0.577273617 	 0.1164529988 	 
-0.7689796062 	 0.5482930566 	 0.3287021285 	 
-0.5490893951 	 -0.7682484478 	 -0.3290822976 	 
-0.5769937097 	 -0.808639939 	 -0.1148029094 	 
-0.5772457126 	 -0.8086049096 	 0.1137782379 	 
-0.5475981742 	 -0.7689608398 	 0.3299022073 	 
-0.5780098739 	 -0.5757074091 	 -0.5783299792 	 
-0.650234263 	 -0.6513711603 	 -0.3910383801 	 
-0.7005753851 	 -0.699755183 	 -0.1397741523 	 
-0.6999030898 	 -0.7004885092 	 0.1394686822 	 
-0.6513868861 	 -0.6510453849 	 0.3896601486 	 
-0.5771100695 	 -0.5765830926 	 0.5783562094 	 
-0.548660218 	 -0.3291231638 	 -0.7685375126 	 
-0.6508219684 	 -0.3907441293 	 -0.6509606677 	 
-0.7486791364 	 -0.4702453153 	 -0.4672781765 	 
-0.749760528 	 -0.4691976497 	 0.4665969527 	 
-0.6494868384 	 -0.3907142072 	 0.6523107044 	 
-0.5489837186 	 -0.3291194817 	 0.7683080394 	 
-0.5766211095 	 -0.1145727398 	 -0.8089383063 	 
-0.699861458 	 -0.141096504 	 -0.7002040533 	 
-0.7003025098 	 -0.1406001463 	 0.6998628392 	 
-0.5778205922 	 -0.1170924922 	 0.807720689 	 
-0.5766438729 	 0.1149148065 	 -0.8088735569 	 
-0.7001161152 	 0.1396635447 	 -0.7002367597 	 
-0.7001939707 	 0.1394391486 	 0.7002036327 	 
-0.5778939892 	 0.1147194192 	 0.8080086585 	 
-0.5493194155 	 0.3301340981 	 -0.7676325013 	 
-0.650945225 	 0.3900689477 	 -0.6512422975 	 
-0.7498783146 	 0.4689626143 	 -0.4666439538 	 
-0.74988607 	 0.4659396693 	 0.4696499831 	 
-0.6506275553 	 0.3904390368 	 0.6513379636 	 
-0.54886453 	 0.3287655686 	 0.7685446822 	 
-0.5787019741 	 0.576998767 	 -0.5763475063 	 
-0.6502217093 	 0.6518453557 	 -0.3902683192 	 
-0.6998244745 	 0.7005201429 	 -0.1397040955 	 
-0.6998564873 	 0.7002276499 	 0.1410040267 	 
-0.6508570775 	 0.6508037756 	 0.3909469406 	 
-0.5773529497 	 0.5755732159 	 0.5791191972 	 
-0.5479651769 	 0.7692761667 	 -0.3285549333 	 
-0.5779303489 	 0.8078852553 	 -0.1154033189 	 
-0.5777955183 	 0.8081756727 	 0.1140369284 	 
-0.5490743948 	 0.768819795 	 0.3277703949 	 
-0.3303096899 	 -0.7682622596 	 -0.5483325717 	 
-0.3673132526 	 -0.8548263991 	 -0.3665416782 	 
-0.3906940921 	 -0.9114540012 	 -0.128878742 	 
-0.3903691729 	 -0.9113265283 	 0.130751167 	 
-0.3668009413 	 -0.8549758844 	 0.366706022 	 
-0.3286940896 	 -0.7679149357 	 0.5497880018 	 
-0.3291651509 	 -0.548850329 	 -0.7683837712 	 
-0.389933719 	 -0.6517729312 	 -0.6504949969 	 
-0.464801307 	 -0.7498722194 	 -0.4707986825 	 
-0.4707686806 	 -0.7496364229 	 0.4652118688 	 
-0.3903289885 	 -0.6513398231 	 0.6506917208 	 
-0.3282482858 	 -0.5486545139 	 0.7689156568 	 
-0.3660867724 	 -0.3661350781 	 -0.8555264927 	 
-0.4700717394 	 -0.4662319328 	 -0.7494400207 	 
-0.4702465496 	 -0.4659911574 	 0.7494801024 	 
-0.3663061527 	 -0.3653514836 	 0.8557675478 	 
-0.3887042044 	 -0.1293518237 	 -0.9122374401 	 
-0.3912961587 	 -0.1312597446 	 0.9108557491 	 
-0.3898676618 	 0.1320511307 	 -0.9113537761 	 
-0.3905173759 	 0.128964985 	 0.9115175323 	 
-0.3666667041 	 0.3652931067 	 -0.855638051 	 
-0.4677719803 	 0.4679477287 	 -0.7498095076 	 
-0.470902953 	 0.4652623607 	 0.7495207433 	 
-0.366931162 	 0.3669937939 	 0.8547965124 	 
-0.3287246794 	 0.5485237031 	 -0.768805458 	 
-0.3910899728 	 0.649611188 	 -0.6519616074 	 
-0.4637506032 	 0.7499048128 	 -0.471781888 	 
-0.4681886284 	 0.7498513152 	 0.4674638097 	 
-0.390874215 	 0.65207449 	 0.6496277454 	 
-0.3294333498 	 0.5488839825 	 0.7682447799 	 
-0.330005297 	 0.7686626165 	 -0.5479546386 	 
-0.3647718053 	 0.8555354218 	 -0.367424376 	 
-0.3908233741 	 0.9110934079 	 -0.1310186719 	 
-0.3893546345 	 0.9116776371 	 0.1313272803 	 
-0.3672946663 	 0.8548179419 	 0.3665800244 	 
-0.3295639585 	 0.7688111796 	 0.5480118314 	 
-0.1152458158 	 -0.8082468992 	 -0.5774559306 	 
-0.1295934151 	 -0.9113850839 	 -0.3906184528 	 
-0.1396114578 	 -0.9803832336 	 -0.1391307163 	 
-0.1399057081 	 -0.9799630404 	 0.1417703507 	 
-0.1309643199 	 -0.9113958544 	 0.3901358012 	 
-0.1147632404 	 -0.8084573982 	 0.5772573377 	 
-0.1153853989 	 -0.5780142924 	 -0.8078277586 	 
-0.1393416988 	 -0.7005030152 	 -0.6999138637 	 
-0.1399441125 	 -0.7012635401 	 0.6990315392 	 
-0.1166264563 	 -0.5765840655 	 0.8086711848 	 
-0.1294592913 	 -0.3899690422 	 -0.9116822023 	 
-0.1304261139 	 -0.3908514135 	 0.9111663961 	 
-0.1398639948 	 -0.141575991 	 -0.9799970927 	 
-0.1404771704 	 -0.1398100179 	 0.9801629066 	 
-0.1428350174 	 0.1405399529 	 -0.9797176529 	 
-0.1398804663 	 0.1405881771 	 0.9801369392 	 
-0.13055909 	 0.3904855127 	 -0.9113042238 	 
-0.1294878053 	 0.3912960779 	 0.911109372 	 
-0.1161616561 	 0.5770142472 	 -0.8084312143 	 
-0.1390734348 	 0.7001268596 	 -0.7003434588 	 
-0.1408186233 	 0.6997506274 	 0.700370741 	 
-0.1165069426 	 0.5765944322 	 0.8086810206 	 
-0.1146106168 	 0.8091109883 	 -0.5763712477 	 
-0.1310296627 	 0.9112114972 	 -0.3905442803 	 
-0.1401380467 	 0.9801600634 	 -0.140169818 	 
-0.140447876 	 0.9801848271 	 0.1396857146 	 
-0.1290752844 	 0.9117972644 	 0.3898272947 	 
-0.1155728787 	 0.8076195721 	 0.5782677031 	 
0.1158706434 	 -0.8078037566 	 -0.5779507633 	 
0.1299407953 	 -0.9110961322 	 -0.3911767217 	 
0.1400923408 	 -0.9801645558 	 -0.1401840916 	 
0.1385639719 	 -0.9803417357 	 0.1404638991 	 
0.1292599123 	 -0.9117654657 	 0.3898404937 	 
0.1168941558 	 -0.808667347 	 0.576535236 	 
0.1144781712 	 -0.5781194467 	 -0.807881584 	 
0.1387883386 	 -0.6996920319 	 -0.700834401 	 
0.1412159921 	 -0.7002354418 	 0.6998059514 	 
0.1163102178 	 -0.5778550989 	 0.8078090232 	 
0.129731718 	 -0.3907079445 	 -0.9113270453 	 
0.1295937393 	 -0.3910118134 	 0.9112163434 	 
0.1391369788 	 -0.1408605793 	 -0.9802036515 	 
0.1395459451 	 -0.1406506363 	 0.9801756617 	 
0.1394279189 	 0.1399519866 	 -0.9802924548 	 
0.1394453427 	 0.1397974517 	 0.9803120263 	 
0.13134756 	 0.3904314633 	 -0.9112140753 	 
0.1300470958 	 0.3900469534 	 0.9115652072 	 
0.1161970006 	 0.5778235246 	 -0.8078479012 	 
0.1394396763 	 0.6993361068 	 -0.7010603301 	 
0.1386738595 	 0.6996894329 	 0.7008596565 	 
0.1149268116 	 0.5766077657 	 0.8088975909 	 
0.1155132493 	 0.8085186663 	 -0.5770218847 	 
0.1296732712 	 0.9112992618 	 -0.390792142 	 
0.1391293628 	 0.9802511297 	 -0.1405373375 	 
0.1393315562 	 0.9803850663 	 0.1393981319 	 
0.1294766301 	 0.9118396444 	 0.3895950014 	 
0.1170040775 	 0.8085609865 	 0.5766620995 	 
0.327461754 	 -0.769564626 	 -0.5482144526 	 
0.3670877966 	 -0.8548242821 	 -0.366772404 	 
0.39121249 	 -0.9109113848 	 -0.1311229829 	 
0.3897154861 	 -0.9118574187 	 0.1289879366 	 
0.3656281386 	 -0.8554951461 	 0.3666662233 	 
0.3274113518 	 -0.7684822441 	 0.5497607181 	 
0.3282944846 	 -0.5488836362 	 -0.7687323886 	 
0.3902975384 	 -0.6507002165 	 -0.6513501821 	 
0.4689879013 	 -0.7498103558 	 -0.4667277352 	 
0.4690168328 	 -0.7499838057 	 0.4664198771 	 
0.392312596 	 -0.6510187504 	 0.6498195239 	 
0.3282177611 	 -0.548131219 	 0.7693018055 	 
0.3649791116 	 -0.3668994308 	 -0.8556722829 	 
0.4647752546 	 -0.4710886213 	 -0.7497062582 	 
0.4710435722 	 -0.4643578586 	 0.7499931548 	 
0.3639912391 	 -0.367186983 	 0.8559696825 	 
0.3917698305 	 -0.1301078682 	 -0.9108174035 	 
0.3895667032 	 -0.129778115 	 0.9118088751 	 
0.3912526713 	 0.1304049752 	 -0.9109971952 	 
0.3912149783 	 0.1309128529 	 0.9109405391 	 
0.3665692015 	 0.3656121667 	 -0.8555435489 	 
0.4662951282 	 0.4697069871 	 -0.7496293749 	 
0.4677427471 	 0.4682552945 	 0.7496357127 	 
0.3675483479 	 0.367010217 	 0.854524261 	 
0.3307140167 	 0.5490169533 	 -0.7675992602 	 
0.3895867791 	 0.6508522271 	 -0.6516237565 	 
0.4657228252 	 0.7498245826 	 -0.469963132 	 
0.4693743658 	 0.7498613893 	 0.4662570124 	 
0.3906169807 	 0.6513131272 	 0.6505456054 	 
0.3289468031 	 0.5490738123 	 0.7683176097 	 
0.3288703923 	 0.7682182762 	 -0.5492585413 	 
0.3667160026 	 0.8553837023 	 -0.3658388925 	 
0.3900960534 	 0.9113724431 	 -0.1312453393 	 
0.3921913596 	 0.9108583312 	 0.1285419693 	 
0.3661395641 	 0.8555169085 	 0.3661046829 	 
0.3298303209 	 0.767934766 	 0.54907937 	 
0.5497766502 	 -0.7677461159 	 -0.3291071809 	 
0.5769308225 	 -0.8086052287 	 -0.1153620831 	 
0.5767956864 	 -0.8085759078 	 0.1162399996 	 
0.5484018784 	 -0.7683332753 	 0.3300293288 	 
0.5784611569 	 -0.5780814561 	 -0.5755037099 	 
0.6514418439 	 -0.6507009305 	 -0.3901433365 	 
0.6995372327 	 -0.70055957 	 -0.1409395219 	 
0.7002889673 	 -0.7001335718 	 0.1393138326 	 
0.6499825966 	 -0.6519148216 	 0.3905504954 	 
0.5756698246 	 -0.5780409542 	 0.578336328 	 
0.5486362505 	 -0.3290720298 	 -0.7685765179 	 
0.6508314511 	 -0.3900151387 	 -0.6513882205 	 
0.7499217109 	 -0.4661599582 	 -0.4693743931 	 
0.7495939031 	 -0.4690826807 	 0.4669801057 	 
0.6499256103 	 -0.3914464122 	 0.651434116 	 
0.5483416541 	 -0.3291106961 	 0.7687701737 	 
0.5766788546 	 -0.1157418784 	 -0.8087306821 	 
0.7009875719 	 -0.1400712033 	 -0.6992828341 	 
0.7000511324 	 -0.1387896523 	 0.7004754417 	 
0.5761481285 	 -0.1147845582 	 0.8092452281 	 
0.5770602277 	 0.1160241154 	 -0.8084181457 	 
0.7002630545 	 0.1400909884 	 -0.7000044068 	 
0.7001824174 	 0.140125493 	 0.7000781589 	 
0.5770571289 	 0.1154247858 	 0.8085061464 	 
0.5489223004 	 0.3295256048 	 -0.7681778336 	 
0.6508085573 	 0.3912120525 	 -0.6506929781 	 
0.7496554544 	 0.4659106662 	 -0.4700467539 	 
0.749974995 	 0.4691124959 	 0.4663378314 	 
0.651116448 	 0.390503032 	 0.6508108429 	 
0.548825427 	 0.3281099862 	 0.7688527086 	 
0.5744096106 	 0.5775809735 	 -0.5800463932 	 
0.6507332076 	 0.6509511851 	 -0.3909077219 	 
0.6997566961 	 0.7001450306 	 -0.1419066679 	 
0.6988345585 	 0.7011970788 	 0.141254793 	 
0.6515116572 	 0.6501530527 	 0.3909393413 	 
0.578002221 	 0.5771063249 	 0.5769416975 	 
0.5493888816 	 0.7679649553 	 -0.3292441103 	 
0.577501084 	 0.8079992447 	 -0.1167463857 	 
0.5776322991 	 0.8081703958 	 0.1148979475 	 
0.5495149105 	 0.7677226695 	 0.3295986437 	 
0.7695156772 	 -0.5481519347 	 -0.3276813682 	 
0.8071186575 	 -0.5790203669 	 -0.1153034578 	 
0.8086119254 	 -0.5771284311 	 0.1143220367 	 
0.768480568 	 -0.5493906377 	 0.3280358881 	 
0.7684735881 	 -0.3280013676 	 -0.5494210109 	 
0.8549413622 	 -0.3670820409 	 -0.3665051737 	 
0.9109648513 	 -0.3912220342 	 -0.1307224527 	 
0.9115621673 	 -0.3901494168 	 0.1297607328 	 
0.855756195 	 -0.3652856878 	 0.3663982819 	 
0.7672814416 	 -0.3305379275 	 0.5495669822 	 
0.8079981167 	 -0.116288019 	 -0.5775951351 	 
0.9109949913 	 -0.1314777123 	 -0.3908986276 	 
0.9798681924 	 -0.1414608798 	 -0.1408798954 	 
0.9803631999 	 -0.139810812 	 0.1390716832 	 
0.9115331589 	 -0.1299765093 	 0.3901453668 	 
0.8089043817 	 -0.1155154435 	 0.5764806012 	 
0.8082159116 	 0.1161602673 	 -0.5773160595 	 
0.9106264435 	 0.1301737226 	 -0.3921916398 	 
0.9801832655 	 0.140992548 	 -0.1391469277 	 
0.9802113166 	 0.1398625194 	 0.1400865819 	 
0.9115847421 	 0.1290809435 	 0.3903221337 	 
0.807587002 	 0.1172971034 	 0.5779659365 	 
0.7681741501 	 0.3280125099 	 -0.5498329459 	 
0.8548018574 	 0.3675661503 	 -0.3663453422 	 
0.9119283714 	 0.389354556 	 -0.1295749789 	 
0.9111653134 	 0.3907924831 	 0.1306101332 	 
0.8553722266 	 0.3664624115 	 0.3661197274 	 
0.7677057111 	 0.3306836956 	 0.5488863586 	 
0.7687277516 	 0.5485866877 	 -0.3288012925 	 
0.8082246604 	 0.5771330909 	 -0.1170055287 	 
0.8083200674 	 0.5773031488 	 0.1154978051 	 
0.7679806767 	 0.5492109846 	 0.3295041346 	 


==> Data/sg123w/Pdim2_lvl4.txt <==
0 	 0 	 
0 	 0.125 	 
0 	 0.25 	 
0 	 0.375 	 
0 	 0.5 	 
0 	 0.625 	 
0 	 0.75 	 
0 	 0.875 	 
0 	 1 	 
0.125 	 0 	 
0.125 	 0.125 	 
0.125 	 0.25 	 
0.125 	 0.375 	 
0.125 	 0.5 	 
0.125 	 0.625 	 
0.125 	 0.75 	 
0.125 	 0.875 	 
0.125 	 1 	 
0.25 	 0 	 
0.25 	 0.125 	 
0.25 	 0.25 	 
0.25 	 0.375 	 
0.25 	 0.5 	 
0.25 	 0.625 	 
0.25 	 0.75 	 
0.25 	 0.875 	 
0.25 	 1 	 
0.375 	 0 	 
0.375 	 0.125 	 
0.375 	 0.25 	 
0.375 	 0.375 	 
0.375 	 0.5 	 
0.375 	 0.625 	 
0.375 	 0.75 	 
0.375 	 0.875 	 
0.375 	 1 	 
0.5 	 0 	 
0.5 	 0.125 	 
0.5 	 0.25 	 
0.5 	 0.375 	 
0.5 	 0.5 	 
0.5 	 0.625 	 
0.5 	 0.75 	 
0.5 	 0.875 	 
0.5 	 1 	 
0.625 	 0 	 
0.625 	 0.125 	 
0.625 	 0.25 	 
0.625 	 0.375 	 
0.625 	 0.5 	 
0.625 	 0.625 	 
0.625 	 0.75 	 
0.625 	 0.875 	 
0.625 	 1 	 
0.75 	 0 	 
0.75 	 0.125 	 
0.75 	 0.25 	 
0.75 	 0.375 	 
0.75 	 0.5 	 
0.75 	 0.625 	 
0.75 	 0.75 	 
0.75 	 0.875 	 
0.75 	 1 	 
0.875 	 0 	 
0.875 	 0.125 	 
0.875 	 0.25 	 
0.875 	 0.375 	 
0.875 	 0.5 	 
0.875 	 0.625 	 
0.875 	 0.75 	 
0.875 	 0.875 	 
0.875 	 1 	 
1 	 0 	 
1 	 0.125 	 
1 	 0.25 	 
1 	 0.375 	 
1 	 0.5 	 
1 	 0.625 	 
1 	 0.75 	 
1 	 0.875 	 
1 	 1 	 


==> Data/sg123w/Pdim3_lvl2.txt <==
0 	 0 	 0 	 
0 	 0 	 0.25 	 
0 	 0 	 0.5 	 
0 	 0 	 0.75 	 
0 	 0 	 1 	 
0 	 0.25 	 0 	 
0 	 0.25 	 0.25 	 
0 	 0.25 	 0.5 	 
0 	 0.25 	 0.75 	 
0 	 0.25 	 1 	 
0 	 0.5 	 0 	 
0 	 0.5 	 0.25 	 
0 	 0.5 	 0.5 	 
0 	 0.5 	 0.75 	 
0 	 0.5 	 1 	 
0 	 0.75 	 0 	 
0 	 0.75 	 0.25 	 
0 	 0.75 	 0.5 	 
0 	 0.75 	 0.75 	 
0 	 0.75 	 1 	 
0 	 1 	 0 	 
0 	 1 	 0.25 	 
0 	 1 	 0.5 	 
0 	 1 	 0.75 	 
0 	 1 	 1 	 
0.25 	 0 	 0 	 
0.25 	 0 	 0.25 	 
0.25 	 0 	 0.5 	 
0.25 	 0 	 0.75 	 
0.25 	 0 	 1 	 
0.25 	 0.25 	 0 	 
0.25 	 0.25 	 0.25 	 
0.25 	 0.25 	 0.5 	 
0.25 	 0.25 	 0.75 	 
0.25 	 0.25 	 1 	 
0.25 	 0.5 	 0 	 
0.25 	 0.5 	 0.25 	 
0.25 	 0.5 	 0.5 	 
0.25 	 0.5 	 0.75 	 
0.25 	 0.5 	 1 	 
0.25 	 0.75 	 0 	 
0.25 	 0.75 	 0.25 	 
0.25 	 0.75 	 0.5 	 
0.25 	 0.75 	 0.75 	 
0.25 	 0.75 	 1 	 
0.25 	 1 	 0 	 
0.25 	 1 	 0.25 	 
0.25 	 1 	 0.5 	 
0.25 	 1 	 0.75 	 
0.25 	 1 	 1 	 
0.5 	 0 	 0 	 
0.5 	 0 	 0.25 	 
0.5 	 0 	 0.5 	 
0.5 	 0 	 0.75 	 
0.5 	 0 	 1 	 
0.5 	 0.25 	 0 	 
0.5 	 0.25 	 0.25 	 
0.5 	 0.25 	 0.5 	 
0.5 	 0.25 	 0.75 	 
0.5 	 0.25 	 1 	 
0.5 	 0.5 	 0 	 
0.5 	 0.5 	 0.25 	 
0.5 	 0.5 	 0.5 	 
0.5 	 0.5 	 0.75 	 
0.5 	 0.5 	 1 	 
0.5 	 0.75 	 0 	 
0.5 	 0.75 	 0.25 	 
0.5 	 0.75 	 0.5 	 
0.5 	 0.75 	 0.75 	 
0.5 	 0.75 	 1 	 
0.5 	 1 	 0 	 
0.5 	 1 	 0.25 	 
0.5 	 1 	 0.5 	 
0.5 	 1 	 0.75 	 
0.5 	 1 	 1 	 
0.75 	 0 	 0 	 
0.75 	 0 	 0.25 	 
0.75 	 0 	 0.5 	 
0.75 	 0 	 0.75 	 
0.75 	 0 	 1 	 
0.75 	 0.25 	 0 	 
0.75 	 0.25 	 0.25 	 
0.75 	 0.25 	 0.5 	 
0.75 	 0.25 	 0.75 	 
0.75 	 0.25 	 1 	 
0.75 	 0.5 	 0 	 
0.75 	 0.5 	 0.25 	 
0.75 	 0.5 	 0.5 	 
0.75 	 0.5 	 0.75 	 
0.75 	 0.5 	 1 	 
0.75 	 0.75 	 0 	 
0.75 	 0.75 	 0.25 	 
0.75 	 0.75 	 0.5 	 
0.75 	 0.75 	 0.75 	 
0.75 	 0.75 	 1 	 
0.75 	 1 	 0 	 
0.75 	 1 	 0.25 	 
0.75 	 1 	 0.5 	 
0.75 	 1 	 0.75 	 
0.75 	 1 	 1 	 
1 	 0 	 0 	 
1 	 0 	 0.25 	 
1 	 0 	 0.5 	 
1 	 0 	 0.75 	 
1 	 0 	 1 	 
1 	 0.25 	 0 	 
1 	 0.25 	 0.25 	 
1 	 0.25 	 0.5 	 
1 	 0.25 	 0.75 	 
1 	 0.25 	 1 	 
1 	 0.5 	 0 	 
1 	 0.5 	 0.25 	 
1 	 0.5 	 0.5 	 
1 	 0.5 	 0.75 	 
1 	 0.5 	 1 	 
1 	 0.75 	 0 	 
1 	 0.75 	 0.25 	 
1 	 0.75 	 0.5 	 
1 	 0.75 	 0.75 	 
1 	 0.75 	 1 	 
1 	 1 	 0 	 
1 	 1 	 0.25 	 
1 	 1 	 0.5 	 
1 	 1 	 0.75 	 
1 	 1 	 1 	 


==> Data/sg123w/Pdim3_lvl3.txt <==
0.04074805652 	 0.1795170642 	 -0.09709991321 	 
-0.2647335157 	 -0.06577092152 	 -0.2502757472 	 
-0.2739950546 	 -0.1304504297 	 0.143541854 	 
-0.3286132644 	 0.5142915376 	 -0.3321437728 	 
-0.2691084468 	 0.4821622134 	 0.1465743239 	 
0.3292971677 	 -0.1382656393 	 -0.3130732141 	 
0.3517079832 	 -0.1311029011 	 0.1430023393 	 
0.1015486932 	 0.6390402223 	 -0.2658996788 	 
0.2942272352 	 0.3160813017 	 0.1137975531 	 
-0.351631413 	 -0.381535067 	 -0.1297698983 	 
-0.3785808443 	 -0.2152336901 	 0.02173497105 	 
-0.3225013107 	 -0.349823012 	 0.2334953228 	 
-0.4151600401 	 0.0175391206 	 -0.2047249452 	 
-0.4257075543 	 0.02042287065 	 0.02533829909 	 
-0.4092193506 	 0.02356312407 	 0.2445784748 	 
-0.3954398765 	 0.4832737321 	 -0.3729243572 	 
-0.4032818585 	 0.3214588377 	 -0.1543700724 	 
-0.4294529519 	 0.3274441514 	 0.02365420138 	 
-0.4239794908 	 0.3328838974 	 0.26645481 	 
-0.4102733149 	 0.6486258217 	 -0.4520372872 	 
-0.4151422542 	 0.613804632 	 -0.224515493 	 
-0.4190131849 	 0.5435971007 	 0.0300796744 	 
-0.414751564 	 0.5027628788 	 0.2111339335 	 
-0.004514327733 	 -0.2177176805 	 -0.3523799871 	 
-0.1024248129 	 -0.313878531 	 -0.2126315559 	 
-0.1120328276 	 -0.2868788327 	 0.02330585061 	 
-0.09019902695 	 -0.3195570024 	 0.2563064555 	 
-0.03424387469 	 -0.02407166554 	 -0.3777659382 	 
-0.1159566673 	 0.01984271574 	 -0.2174453647 	 
-0.1174464057 	 0.02121093214 	 0.02774737469 	 
-0.1159118189 	 0.02047149547 	 0.2658114389 	 
-0.1375732432 	 0.2690386026 	 -0.1732697066 	 
-0.1178862133 	 0.3152511599 	 0.0246956235 	 
-0.1412162745 	 0.222024281 	 0.1804918102 	 
-0.1035804166 	 0.6394930632 	 -0.2040251401 	 
-0.1625700828 	 0.6071299245 	 -0.04678300393 	 
-0.2711476299 	 0.5068232593 	 0.1492272803 	 
0.1519705988 	 -0.2204286509 	 -0.3571522831 	 
0.1961134922 	 -0.2837932577 	 -0.2175043082 	 
0.1972697268 	 -0.2875213505 	 0.02802214479 	 
0.1973084461 	 -0.2846754328 	 0.2664051693 	 
0.1502704849 	 -0.01958981927 	 -0.3791836141 	 
0.1961176566 	 0.02184837544 	 -0.2165601799 	 
0.1942612288 	 0.02503128411 	 0.0239890828 	 
0.1977226254 	 0.02217239682 	 0.2653963223 	 
0.2068351938 	 0.2676111344 	 -0.1852759267 	 
0.1941661517 	 0.3309381827 	 0.02440962696 	 
0.1784987502 	 0.2543248693 	 0.2179546253 	 
0.09673674865 	 0.627233584 	 -0.2332359783 	 
0.4433417799 	 -0.2493191032 	 -0.1875086963 	 
0.5078427499 	 -0.2879964048 	 0.02728760455 	 
0.4393771635 	 -0.2465926051 	 0.2208031067 	 
0.4735558027 	 0.006013279622 	 -0.2014455455 	 
0.5104339234 	 0.02254522858 	 0.02373189812 	 
0.4496313928 	 0.01241622262 	 0.239639531 	 
0.4102563938 	 0.199275319 	 -0.1496897835 	 
0.4232604028 	 0.2453284028 	 0.02051667706 	 
0.4013479375 	 0.2066067058 	 0.1765039322 	 
-0.4277258764 	 -0.1337748601 	 -0.1216056498 	 
-0.4358328483 	 -0.1604075826 	 -0.03016191906 	 
-0.4510671687 	 -0.1432089197 	 0.07027222508 	 
-0.4287840374 	 -0.1332142046 	 0.1454401832 	 
-0.4682333574 	 -0.04158142177 	 -0.1407492925 	 
-0.5031700643 	 -0.05709728157 	 -0.03371669535 	 
-0.5064916218 	 -0.053386921 	 0.08386902396 	 
-0.4654207875 	 -0.04062170274 	 0.1878355872 	 
-0.4743894761 	 0.09290072516 	 -0.1366084958 	 
-0.5036445831 	 0.09781471893 	 -0.03189430626 	 
-0.5039608807 	 0.1003180716 	 0.08290646343 	 
-0.4680894715 	 0.08493717958 	 0.1827136884 	 
-0.4453377117 	 0.1745561193 	 0.2656543234 	 
-0.4758035549 	 0.2615047763 	 -0.1208409442 	 
-0.5045442357 	 0.2488663928 	 -0.03616871756 	 
-0.5022122379 	 0.2535077774 	 0.08280129422 	 
-0.49992937 	 0.250960973 	 0.2054562792 	 
-0.5014833929 	 0.2501509789 	 0.3083244896 	 
-0.4564944654 	 0.4048792923 	 -0.1213379381 	 
-0.5034670577 	 0.4094606966 	 -0.03414747879 	 
-0.5044158284 	 0.4106838695 	 0.08679760854 	 
-0.505617504 	 0.4068106128 	 0.2069159456 	 
-0.4793205662 	 0.3880376463 	 0.3050417325 	 
-0.4539079163 	 0.6272975333 	 -0.3792873718 	 
-0.450428675 	 0.578344349 	 -0.2803812961 	 
-0.4392033757 	 0.5482008503 	 -0.162049823 	 
-0.4849089351 	 0.5179922032 	 -0.02631928595 	 
-0.4903350326 	 0.5278947513 	 0.08343492816 	 
-0.4724548101 	 0.5024239476 	 0.1849147032 	 
-0.4432068014 	 0.7164508422 	 -0.4918996797 	 
-0.4500621656 	 0.6774977287 	 -0.4094394638 	 
-0.4328332267 	 0.6383951338 	 -0.2995028143 	 
-0.3345149849 	 -0.3820867895 	 -0.1383051306 	 
-0.3503747299 	 -0.3673699895 	 -0.03507080001 	 
-0.3172950388 	 -0.3844902038 	 0.1015853364 	 
-0.344814818 	 -0.3684927285 	 0.2040622808 	 
-0.300453193 	 -0.3892687748 	 0.2817285779 	 
-0.3339064674 	 -0.1813356883 	 -0.1394559381 	 
-0.3500973671 	 -0.2104641054 	 -0.03546923963 	 
-0.3492420264 	 -0.2070193879 	 0.08592019569 	 
-0.332392268 	 -0.1675000189 	 0.1865213493 	 
-0.33633714 	 -0.04460950076 	 -0.2367468745 	 
-0.348970144 	 -0.0555324335 	 -0.1586710118 	 
-0.3528507596 	 -0.05656465934 	 -0.03795904735 	 
-0.3491909113 	 -0.05290764925 	 0.08581915419 	 
-0.3480559272 	 -0.05608339283 	 0.2011396913 	 
-0.3416321416 	 -0.0350757802 	 0.2691006308 	 
-0.3263524571 	 0.1015799832 	 -0.2295618716 	 
-0.3471073661 	 0.1007299049 	 -0.156278137 	 
-0.3450704731 	 0.0969467764 	 -0.03414798599 	 
-0.3515634685 	 0.09722132249 	 0.08467375646 	 
-0.3490552486 	 0.09606124703 	 0.2050672351 	 
-0.3237423267 	 0.05382508886 	 0.2694771722 	 
-0.2912544868 	 0.1816033314 	 -0.2168183961 	 
-0.3470338584 	 0.2543330628 	 -0.1546232916 	 
-0.3451532764 	 0.2505965974 	 -0.03498748121 	 
-0.3496186168 	 0.2509335974 	 0.08604097583 	 
-0.3501512075 	 0.2524222053 	 0.2039205518 	 
-0.3517327326 	 0.2533342548 	 0.3211510392 	 
-0.3838784438 	 0.4838354867 	 -0.373189367 	 
-0.3638625147 	 0.4630441724 	 -0.2700087007 	 
-0.3492854731 	 0.4059208664 	 -0.1457531449 	 
-0.3481412516 	 0.4090019678 	 -0.03744599414 	 
-0.3498362102 	 0.4056235106 	 0.08176137703 	 
-0.3518242042 	 0.4062366299 	 0.2049896223 	 
-0.3847163794 	 0.391219923 	 0.2960642909 	 
-0.3476814198 	 0.5612092955 	 -0.5138496672 	 
-0.3467754286 	 0.564042367 	 -0.4005371183 	 
-0.3518649489 	 0.561137812 	 -0.2735814717 	 
-0.3530706718 	 0.5558593777 	 -0.1574122202 	 
-0.3520103125 	 0.5353646284 	 -0.03499067027 	 
-0.3524481654 	 0.5442094152 	 0.08493649754 	 
-0.3513172621 	 0.5167052237 	 0.1917613144 	 
-0.3511819868 	 0.7161577628 	 -0.5200733244 	 
-0.3766975376 	 0.6752664979 	 -0.4044501399 	 
-0.3785804446 	 0.6433486061 	 -0.2931461346 	 
-0.1707603885 	 -0.3760794329 	 -0.2635017002 	 
-0.1949022411 	 -0.3656205383 	 -0.1537507472 	 
-0.1941202731 	 -0.3649780202 	 -0.03853532012 	 
-0.191269644 	 -0.3631021529 	 0.08483869878 	 
-0.193275565 	 -0.3640816894 	 0.2020044148 	 
-0.228491053 	 -0.3800122745 	 0.281476218 	 
-0.170996881 	 -0.1505932845 	 -0.2182119511 	 
-0.1949545245 	 -0.2115383519 	 -0.154334086 	 
-0.1947722386 	 -0.2079092257 	 -0.03664118599 	 
-0.1941465574 	 -0.2118580416 	 0.0861688676 	 
-0.191105922 	 -0.2106394403 	 0.2036529167 	 
-0.1989023543 	 -0.0399001149 	 -0.2531672745 	 
-0.1932278948 	 -0.05703067682 	 -0.153965676 	 
-0.1939971786 	 -0.05265059631 	 -0.03486984234 	 
-0.1937479716 	 -0.05896692238 	 0.08624576753 	 
-0.1926810872 	 -0.05553391659 	 0.2066277341 	 
-0.2096566271 	 -0.02604202321 	 0.2764494438 	 
-0.1965814946 	 0.09869732894 	 -0.2567589866 	 
-0.1916417528 	 0.09810118189 	 -0.1552452816 	 
-0.1921795742 	 0.09472140809 	 -0.03452099005 	 
-0.1904129126 	 0.09673533802 	 0.08448736837 	 
-0.1968025482 	 0.09545956943 	 0.20513987 	 
-0.2152123818 	 0.06531293996 	 0.2706089948 	 
-0.2130781941 	 0.1954883218 	 -0.2198134613 	 
-0.1926380304 	 0.2513680697 	 -0.1579999447 	 
-0.1926023426 	 0.2525977326 	 -0.03620540414 	 
-0.1918559219 	 0.251860531 	 0.08460553732 	 
-0.1887858958 	 0.2185124656 	 0.1805805198 	 
-0.2486422747 	 0.3639683313 	 -0.1119784214 	 
-0.2196790202 	 0.4024905863 	 -0.03535987752 	 
-0.2235487118 	 0.3931605843 	 0.07763390788 	 
-0.2518639202 	 0.3666466076 	 0.1707376244 	 
-0.1901726562 	 0.5615462685 	 -0.152400654 	 
-0.1934848019 	 0.5586380111 	 -0.03808251289 	 
-0.2583887466 	 0.5184698245 	 0.07817146164 	 
-0.2697207613 	 0.5100349127 	 0.1455133452 	 
-0.1546277404 	 0.674604223 	 -0.1429144358 	 
-0.1722207106 	 0.6463012649 	 -0.07053333191 	 
0.03660049166 	 -0.2880726689 	 -0.3384979944 	 
-0.03575974412 	 -0.3671435993 	 -0.2785882501 	 
-0.03687052356 	 -0.3662910853 	 -0.1563553084 	 
-0.03274601718 	 -0.3646991588 	 -0.03446217276 	 
-0.03843179468 	 -0.363115479 	 0.08416804705 	 
-0.03898246237 	 -0.3603420224 	 0.203776504 	 
-0.03733790095 	 -0.3642716386 	 0.3279334378 	 
-0.0003445340302 	 -0.1863929184 	 -0.368186394 	 
-0.03382585846 	 -0.2098633236 	 -0.2758923368 	 
-0.04244596509 	 -0.2100245734 	 -0.1576539819 	 
-0.03640450525 	 -0.2142799542 	 -0.03770662237 	 
-0.03663361052 	 -0.2135947873 	 0.08403619777 	 
-0.03754386669 	 -0.2107666 	 0.2022137655 	 
0.009496622757 	 -0.1927700818 	 0.3029699952 	 
-0.02901697918 	 -0.05659883422 	 -0.3837199372 	 
-0.04073109807 	 -0.05703162243 	 -0.2779593855 	 
-0.03677697397 	 -0.05359655258 	 -0.159150903 	 
-0.03798420886 	 -0.05799313012 	 -0.03453015586 	 
-0.03822483552 	 -0.05471380187 	 0.0843196628 	 
-0.03885530785 	 -0.05404392316 	 0.2083039863 	 
-0.03542915487 	 -0.05659122026 	 0.3243409099 	 
-0.006048990874 	 0.03238031277 	 -0.3590527562 	 
-0.0364322395 	 0.09673022868 	 -0.2739689205 	 
-0.03742711693 	 0.09411380785 	 -0.1561067706 	 
-0.04147522036 	 0.09714013342 	 -0.03615190403 	 
-0.03524829407 	 0.1013406642 	 0.0856180658 	 
-0.03636974178 	 0.1001415759 	 0.2073304648 	 
0.0003979772206 	 0.05022796108 	 0.3107931521 	 
-0.02143906783 	 0.1842480344 	 -0.2344646641 	 
-0.03702687739 	 0.2525133535 	 -0.1581618164 	 
-0.03427320074 	 0.2547558107 	 -0.03608490158 	 
-0.0352534093 	 0.254769457 	 0.08335323994 	 
-0.01659113184 	 0.2298151035 	 0.1870134191 	 
-0.02110533246 	 0.6164045705 	 -0.2195425561 	 
-0.0388194613 	 0.5582993122 	 -0.1584914395 	 
-0.06895635061 	 0.5589357384 	 -0.0722740077 	 
-0.006787305452 	 0.7142006264 	 -0.2517190428 	 
-0.0386156386 	 0.7152290029 	 -0.1583034446 	 
-0.1008934272 	 0.6761068316 	 -0.09044206596 	 
0.1087624333 	 -0.2945505804 	 -0.3397173076 	 
0.1161719962 	 -0.3637199612 	 -0.2739978553 	 
0.1202529288 	 -0.3617470803 	 -0.1581926781 	 
0.1200952679 	 -0.3628373277 	 -0.0334545357 	 
0.120009525 	 -0.3625300076 	 0.08736968719 	 
0.1158372377 	 -0.36641176 	 0.2066600947 	 
0.1077321502 	 -0.3671689382 	 0.3093495968 	 
0.1151560037 	 -0.2030353423 	 -0.3682136324 	 
0.1178277399 	 -0.212455664 	 -0.276485678 	 
0.1187824858 	 -0.2078194102 	 -0.1575822702 	 
0.1148594109 	 -0.2107425668 	 -0.03299553689 	 
0.11624988 	 -0.2112397164 	 0.08503489464 	 
0.1144578254 	 -0.2106163519 	 0.2077389987 	 
0.1178447656 	 -0.2100151073 	 0.321537352 	 
0.1141885308 	 -0.05844419101 	 -0.3867668412 	 
0.118995611 	 -0.05427883202 	 -0.2763873639 	 
0.1196597361 	 -0.05617500153 	 -0.15637384 	 
0.1212771954 	 -0.05587120857 	 -0.03690479031 	 
0.1175286661 	 -0.05267688107 	 0.08285621077 	 
0.1158585219 	 -0.05259500077 	 0.205753518 	 
0.1152730046 	 -0.05620443463 	 0.3241584388 	 
0.1119407531 	 0.04593314651 	 -0.3580055665 	 
0.1159698984 	 0.09624661215 	 -0.2771291747 	 
0.114449585 	 0.09712866719 	 -0.155804353 	 
0.1183064939 	 0.09939355021 	 -0.03551274666 	 
0.1151708613 	 0.09578346734 	 0.08385563213 	 
0.1152624505 	 0.09930935381 	 0.2087016694 	 
0.1168686657 	 0.08478749827 	 0.3225137587 	 
0.1217047111 	 0.1977025661 	 -0.2420291261 	 
0.1153894916 	 0.2527915337 	 -0.1537280404 	 
0.1154247647 	 0.252726151 	 -0.03552732841 	 
0.1201903628 	 0.2531542882 	 0.08436212464 	 
0.1163356558 	 0.253169812 	 0.2034429246 	 
0.1274160825 	 0.3380736636 	 -0.0308151611 	 
0.126035717 	 0.3369301703 	 0.08118187464 	 
0.09649901715 	 0.6302232135 	 -0.2628101285 	 
0.06169285552 	 0.5914019954 	 -0.1724221986 	 
0.09419970031 	 0.7049503611 	 -0.2842907562 	 
0.06798254832 	 0.6414475135 	 -0.2123642079 	 
0.2728166121 	 -0.3645188395 	 -0.2770805733 	 
0.2762044934 	 -0.3636242392 	 -0.1557144387 	 
0.2754155003 	 -0.3636054485 	 -0.03734859258 	 
0.2745828592 	 -0.3654946464 	 0.08220167489 	 
0.2714918928 	 -0.3657219003 	 0.203775039 	 
0.2522071936 	 -0.3239386362 	 0.3029973935 	 
0.2462003965 	 -0.1884187721 	 -0.3377249474 	 
0.274113896 	 -0.2117161858 	 -0.2764669827 	 
0.2714440019 	 -0.2132584135 	 -0.1560664422 	 
0.2705510213 	 -0.2074697655 	 -0.03464217354 	 
0.2719634644 	 -0.2070024061 	 0.08562473087 	 
0.2761353168 	 -0.2072243261 	 0.2027882814 	 
0.2750721636 	 -0.2104183282 	 0.3284364625 	 
0.2415654716 	 -0.06838892566 	 -0.351184615 	 
0.2730292761 	 -0.0540276751 	 -0.2780164207 	 
0.2699800969 	 -0.05560258563 	 -0.1559462126 	 
0.2711159052 	 -0.05883255505 	 -0.03496853716 	 
0.2742608997 	 -0.05575146624 	 0.08772778175 	 
0.2698941933 	 -0.05817887427 	 0.2052491109 	 
0.2724391486 	 -0.05597047496 	 0.323880982 	 
0.2256853232 	 0.03540299604 	 -0.3382573452 	 
0.2729440111 	 0.09338538087 	 -0.2657112482 	 
0.2744240068 	 0.1022846299 	 -0.156809358 	 
0.2715986802 	 0.09876759683 	 -0.03415060082 	 
0.2746454236 	 0.1006522076 	 0.08435708937 	 
0.2729598937 	 0.102506928 	 0.2066567976 	 
0.2716283942 	 0.08988999242 	 0.3006198587 	 
0.2521443235 	 0.2008166968 	 -0.2313625039 	 
0.2732925417 	 0.2496374704 	 -0.1536480528 	 
0.2755042541 	 0.2496430484 	 -0.03630775421 	 
0.2731213994 	 0.2520825434 	 0.08613422005 	 
0.2699571394 	 0.2520348851 	 0.2014520705 	 
0.257020577 	 0.3392805066 	 -0.03316190033 	 
0.2584000432 	 0.3374781358 	 0.07626920997 	 
0.3797392314 	 -0.3102422137 	 -0.2431509166 	 
0.4191650101 	 -0.3456786981 	 -0.1321148789 	 
0.4260708257 	 -0.3609080227 	 -0.03404983305 	 
0.4304498922 	 -0.365955629 	 0.08143972766 	 
0.4020048167 	 -0.3455701362 	 0.1935243764 	 
0.3943968092 	 -0.2117067666 	 -0.2588795651 	 
0.4238845875 	 -0.2080216877 	 -0.1574257855 	 
0.4322798356 	 -0.2124108689 	 -0.03397625606 	 
0.4253877949 	 -0.209340402 	 0.08721075876 	 
0.4312404709 	 -0.2075415293 	 0.2039869612 	 
0.3860791444 	 -0.2068597099 	 0.2699993182 	 
0.4018905473 	 -0.06077308439 	 -0.2586196912 	 
0.4317804789 	 -0.05558540482 	 -0.1563655984 	 
0.4267578155 	 -0.0567409622 	 -0.03572859553 	 
0.4294657192 	 -0.05410515643 	 0.08690314192 	 
0.4268832939 	 -0.05374231621 	 0.2040159432 	 
0.3783883226 	 -0.06152488827 	 0.29906703 	 
0.3865856028 	 0.07171020746 	 -0.2417889566 	 
0.4301150403 	 0.09897238765 	 -0.1577843368 	 
0.4281333448 	 0.09384268942 	 -0.03763606771 	 
0.4295607171 	 0.1016322748 	 0.08441560084 	 
0.4296247678 	 0.0970917983 	 0.202888568 	 
0.3733890066 	 0.06394344585 	 0.2787661868 	 
0.4017259777 	 0.2159155247 	 -0.1366896315 	 
0.4224708688 	 0.2435833864 	 -0.03582067215 	 
0.4215432043 	 0.2418815359 	 0.08469261092 	 
0.3978275489 	 0.210472041 	 0.1751346979 	 
0.5422438988 	 -0.314995917 	 -0.1193257816 	 
0.5731280503 	 -0.3485339142 	 -0.03381901929 	 
0.5707253354 	 -0.3471489343 	 0.07983708095 	 
0.533882089 	 -0.3126975486 	 0.1626915443 	 
0.5725421548 	 -0.2266722003 	 -0.1186800816 	 
0.5846431291 	 -0.2116525168 	 -0.03878191066 	 
0.5839311651 	 -0.2090278907 	 0.0841545238 	 
0.5650635248 	 -0.2262484963 	 0.1628228002 	 
0.5119179447 	 -0.04851684256 	 -0.1368501043 	 
0.5434830762 	 -0.05465677411 	 -0.03486207223 	 
0.5397784137 	 -0.05812536381 	 0.08093397121 	 
0.5067849148 	 -0.05511884772 	 0.160783757 	 
0.506688891 	 0.05908086148 	 -0.1182791635 	 
0.5261800561 	 0.07861653133 	 -0.03028274326 	 
0.5189934744 	 0.07478189188 	 0.07920192457 	 


==> Data/sg123w/Peval_dim1.txt <==
0.1000062611 	 
0.2052302305 	 
0.7044842578 	 
0.4669201055 	 
0.5262137899 	 
0.2751673491 	 
0.137635693 	 
0.6430917735 	 
0.6434371247 	 
0.8477543168 	 
0.406801662 	 
0.5155330977 	 
0.7647722769 	 
0.1276576884 	 
0.142769308 	 
0.5237601547 	 
0.6369195073 	 
0.106158549 	 
0.4067325206 	 
0.15347379 	 
0.4339887796 	 
0.6494181699 	 
0.5711813143 	 
0.8443491958 	 
0.7769335124 	 
0.5215430221 	 
0.1735719126 	 
0.6231351698 	 
0.4327994855 	 
0.6609524756 	 
0.8282566644 	 
0.7097584317 	 
0.3099623949 	 
0.137971611 	 
0.6888655077 	 
0.3625873809 	 
0.6061108543 	 
0.7051283888 	 
0.8928299084 	 
0.3922709366 	 
0.2976311085 	 
0.886040229 	 
0.6781283206 	 
0.702684668 	 
0.6212148598 	 
0.1581487064 	 
0.6053077745 	 
0.8077657029 	 
0.3181679734 	 
0.4491291245 	 
0.7131958223 	 
0.482185412 	 
0.2902195469 	 
0.3199254722 	 
0.3874119834 	 
0.2332057603 	 
0.4892139064 	 
0.8181250292 	 
0.8273664813 	 
0.148451462 	 
0.8237224739 	 
0.5036183158 	 
0.5130335709 	 
0.3552263529 	 
0.8893136896 	 
0.495181348 	 
0.3129156058 	 
0.1725863159 	 
0.8582114 	 
0.1589992602 	 
0.5005656758 	 
0.4073137184 	 
0.3216654402 	 
0.8310539536 	 
0.523797915 	 
0.47155666 	 
0.8527839631 	 
0.140067187 	 
0.7092114097 	 
0.7161636374 	 
0.7622538402 	 
0.2002923005 	 
0.112694161 	 
0.650764241 	 
0.7945977054 	 
0.6036347343 	 
0.6889796114 	 
0.6803295988 	 
0.8995663032 	 
0.8108577709 	 
0.2865559027 	 
0.3450574649 	 
0.3808121984 	 
0.5106189618 	 
0.572890866 	 
0.7767852481 	 
0.4296646164 	 
0.7732085116 	 
0.3154538178 	 
0.4323156925 	 


==> Data/sg123w/Peval_dim2.txt <==
0.5298431805 	 0.4743338948 	 
0.3297698972 	 0.2426621631 	 
0.2229759817 	 0.5573238487 	 
0.7419245816 	 0.1264430035 	 
0.5275598729 	 0.4987840952 	 
0.864288608 	 0.6986341207 	 
0.5436670786 	 0.8125899851 	 
0.5998794331 	 0.77363169 	 
0.227814018 	 0.2702012119 	 
0.6717679742 	 0.2043418095 	 
0.1727922693 	 0.3196705182 	 
0.1023996808 	 0.4314346106 	 
0.1215010326 	 0.6678556743 	 
0.8503178395 	 0.2919286438 	 
0.2447167271 	 0.3540316292 	 
0.8095925297 	 0.6216469488 	 
0.2202680477 	 0.645076971 	 
0.408651763 	 0.4101802697 	 
0.499792826 	 0.2180264026 	 
0.5697492985 	 0.7764605276 	 
0.572086888 	 0.8643270612 	 
0.5449169109 	 0.2185212497 	 
0.8866440777 	 0.4270133549 	 
0.2134558172 	 0.5519189446 	 
0.3017011252 	 0.4908116395 	 
0.4712244229 	 0.8688761126 	 
0.2008246448 	 0.2598057595 	 
0.3553997391 	 0.6034153251 	 
0.2013697271 	 0.6210029932 	 
0.5973072207 	 0.7424583967 	 
0.2982734066 	 0.4811454425 	 
0.4114513358 	 0.2626002678 	 
0.1227001451 	 0.8213387992 	 
0.4411979304 	 0.2136168257 	 
0.8579894241 	 0.4282504284 	 
0.2049508252 	 0.8085186969 	 
0.173738904 	 0.2297588416 	 
0.1568508521 	 0.3922712231 	 
0.3024458908 	 0.2080874946 	 
0.726522535 	 0.4642458273 	 
0.3796193158 	 0.4618401354 	 
0.7471556696 	 0.8453395203 	 
0.6213168441 	 0.2721987073 	 
0.6436738941 	 0.8271375082 	 
0.3001004753 	 0.7886878687 	 
0.4770098628 	 0.5047647001 	 
0.5803149907 	 0.7540491863 	 
0.7046748257 	 0.4697959835 	 
0.8610939603 	 0.60619096 	 
0.4514642564 	 0.7597579095 	 
0.6511847305 	 0.661765319 	 
0.8897163998 	 0.8635319222 	 
0.7810157347 	 0.3314529625 	 
0.5299405931 	 0.5115477329 	 
0.1827471424 	 0.4312227865 	 
0.5613733119 	 0.8012525752 	 
0.4520309275 	 0.6837981443 	 
0.7954109903 	 0.6725138678 	 
0.7405762616 	 0.6652283794 	 
0.6933727181 	 0.1152739231 	 
0.8088248938 	 0.5199899243 	 
0.4706581874 	 0.1521550983 	 
0.6707378565 	 0.4911545275 	 
0.6341432522 	 0.6456392958 	 
0.2596437977 	 0.8333071164 	 
0.7927061352 	 0.8120149437 	 
0.5351586456 	 0.2113559992 	 
0.4602779491 	 0.8914899997 	 
0.2724255857 	 0.4568187414 	 
0.3525859301 	 0.5117275661 	 
0.8052032951 	 0.4517804501 	 
0.4740254251 	 0.7453199337 	 
0.3921264482 	 0.2692151659 	 
0.8992933232 	 0.2228835837 	 
0.6043906158 	 0.5930802925 	 
0.100476034 	 0.1007032 	 
0.7186816129 	 0.681867992 	 
0.3553420705 	 0.4341789728 	 
0.6459953858 	 0.644449587 	 
0.2642095041 	 0.7691359039 	 
0.6671364887 	 0.7629663616 	 
0.1756390427 	 0.1653900877 	 
0.7112038828 	 0.603657469 	 
0.271081742 	 0.2708374397 	 
0.164848638 	 0.4110585903 	 
0.8617277346 	 0.8580360494 	 
0.4118828686 	 0.3153717936 	 
0.6537351834 	 0.3272280296 	 
0.7214926574 	 0.7270921621 	 
0.4379678542 	 0.3257247084 	 
0.2551739783 	 0.1090529814 	 
0.2534590699 	 0.8865886383 	 
0.2952433974 	 0.7557808749 	 
0.2091639504 	 0.4185149526 	 
0.5808080862 	 0.2415042949 	 
0.7626837737 	 0.2261849437 	 
0.8903496005 	 0.3057349247 	 
0.2868793544 	 0.1813099023 	 
0.2755285163 	 0.6077739517 	 
0.6568058437 	 0.7358158502 	 


==> Data/sg123w/Peval_dim3.txt <==
0.6569942496 	 0.7023523304 	 0.6356165136 	 
0.6067439253 	 0.1451525301 	 0.5785733091 	 
0.2816061773 	 0.3550223043 	 0.6598675522 	 
0.1939495482 	 0.7100565775 	 0.5208986214 	 
0.5431290766 	 0.5703911307 	 0.3637331107 	 
0.6623915295 	 0.2144362081 	 0.2293501672 	 
0.4882601405 	 0.7881805565 	 0.7506125703 	 
0.545468626 	 0.6911972872 	 0.3528058705 	 
0.2082657725 	 0.5228386143 	 0.3485910927 	 
0.5704952976 	 0.5144668697 	 0.4446782337 	 
0.307074206 	 0.3961810207 	 0.414414083 	 
0.457492754 	 0.4807169789 	 0.410264975 	 
0.3234344387 	 0.1626105666 	 0.3957936061 	 
0.3031378252 	 0.6374273213 	 0.640989537 	 
0.5111490978 	 0.6828866909 	 0.6766142561 	 
0.8558022585 	 0.4685578706 	 0.8521304961 	 
0.3572480721 	 0.4683473384 	 0.5137162542 	 
0.6290843974 	 0.4214663243 	 0.5845117631 	 
0.8892021369 	 0.2203151115 	 0.6360787204 	 
0.375054047 	 0.5333681351 	 0.5182461707 	 
0.7633909657 	 0.111960455 	 0.3193677862 	 
0.6143831088 	 0.5369092805 	 0.8342781752 	 
0.3132906568 	 0.8760693394 	 0.2973865164 	 
0.7751802951 	 0.6552189327 	 0.4646012781 	 
0.7536810654 	 0.1176669601 	 0.2285991289 	 
0.6655599608 	 0.6662610407 	 0.4493107596 	 
0.5659368934 	 0.7013680744 	 0.8932264261 	 
0.6565433218 	 0.3236093943 	 0.7030901971 	 
0.2369431429 	 0.1034031387 	 0.4965528609 	 
0.1639335078 	 0.2304648445 	 0.8226409468 	 
0.7263936064 	 0.6973433177 	 0.449140541 	 
0.1050733522 	 0.5678297604 	 0.5147827381 	 
0.1534798131 	 0.5352181701 	 0.4117851289 	 
0.2726607137 	 0.4086155464 	 0.6014890964 	 
0.6272426641 	 0.6674558773 	 0.5309290314 	 
0.3242311386 	 0.7527457326 	 0.3975277492 	 
0.6488813075 	 0.3481351507 	 0.1074780174 	 
0.1830378276 	 0.5167680552 	 0.720704263 	 
0.2765481182 	 0.1442230325 	 0.1565078967 	 
0.2282191355 	 0.6790109846 	 0.337617688 	 
0.1404820755 	 0.4822434539 	 0.4657295169 	 
0.5159907891 	 0.4571916612 	 0.2202492267 	 
0.3287539088 	 0.7669457077 	 0.6565099197 	 
0.5622207968 	 0.6449315726 	 0.3649399643 	 
0.145980217 	 0.8895063911 	 0.5339145193 	 
0.1013259329 	 0.7849540956 	 0.1234843839 	 
0.4020403238 	 0.4917213624 	 0.560938369 	 
0.691166982 	 0.6434657591 	 0.5290134153 	 
0.1284701616 	 0.1980055146 	 0.8786845136 	 
0.2506206375 	 0.381054995 	 0.5913004158 	 
0.5860891739 	 0.2007462539 	 0.542289714 	 
0.8632227965 	 0.3855399822 	 0.7704813115 	 
0.8794018689 	 0.3072113537 	 0.3012220782 	 
0.4394686999 	 0.7504384085 	 0.8183313898 	 
0.2956689768 	 0.708493835 	 0.655885136 	 
0.4614809839 	 0.3108961982 	 0.6324027641 	 
0.1932568364 	 0.2676498447 	 0.1909405355 	 
0.5375798693 	 0.1048634961 	 0.2407794066 	 
0.5794874473 	 0.4455266261 	 0.1660052318 	 
0.6499315909 	 0.4002480493 	 0.7689652472 	 
0.1989098993 	 0.8786769625 	 0.1237082336 	 
0.1642824654 	 0.4953957012 	 0.7155499033 	 
0.8472243782 	 0.3001242177 	 0.3877262623 	 
0.7152912456 	 0.499964265 	 0.6994012925 	 
0.6375227782 	 0.6453326243 	 0.7054161417 	 
0.1290940952 	 0.2844575078 	 0.2773338538 	 
0.5500816385 	 0.622097536 	 0.5932883425 	 
0.3971725972 	 0.2798409563 	 0.2869531986 	 
0.6224092784 	 0.2327420291 	 0.6952833823 	 
0.2278061588 	 0.1381108821 	 0.6295948091 	 
0.1999559306 	 0.8593257181 	 0.4873443706 	 
0.5968365098 	 0.831219989 	 0.1143556159 	 
0.5748365263 	 0.6774973086 	 0.497265601 	 
0.1429555129 	 0.4533060832 	 0.5153398914 	 
0.7175553213 	 0.1522850141 	 0.4542322689 	 
0.8817441657 	 0.4741930889 	 0.3632448827 	 
0.4567438936 	 0.694619163 	 0.2642730472 	 
0.2371034697 	 0.3980158137 	 0.8517803225 	 
0.8718809999 	 0.3039659825 	 0.1562681668 	 
0.1990790189 	 0.5210702723 	 0.2280665298 	 
0.5141657731 	 0.1841478706 	 0.7732608348 	 
0.3948497122 	 0.4391123807 	 0.3617820454 	 
0.6708372357 	 0.5614206882 	 0.7975073836 	 
0.7065966132 	 0.769278267 	 0.659832882 	 
0.4112481819 	 0.8481932815 	 0.5844820412 	 
0.3896669009 	 0.53160374 	 0.4640579136 	 
0.4213537426 	 0.2923523811 	 0.1664685704 	 
0.4372629204 	 0.4779039575 	 0.3318131716 	 
0.1839753144 	 0.2731089198 	 0.7416149195 	 
0.5219512737 	 0.635056281 	 0.7909142024 	 
0.295000253 	 0.6692515577 	 0.310930342 	 
0.4062572026 	 0.1648044154 	 0.4678102156 	 
0.2862935849 	 0.7362820893 	 0.493074468 	 
0.1025830247 	 0.3128953264 	 0.6317510652 	 
0.4401528803 	 0.2494597954 	 0.8707804624 	 
0.2072313134 	 0.7366845264 	 0.8568356592 	 
0.2369241864 	 0.5848010378 	 0.1510428984 	 
0.3779933346 	 0.3339743992 	 0.5077265823 	 
0.7606692135 	 0.7674707654 	 0.681154492 	 
0.3635474307 	 0.7416674844 	 0.6054106189 	 


==> Data/sg123w/disp.txt <==
1 17
MATERNNU 0.5 1 1.0625
2 8
MATERNNU 0.707107 1 0.5625
3 5
MATERNNU 0.866025 1 0.0625
points(0): 2
lvl: 0 cmp err: 0
points(1): 3
lvl: 1 cmp err: 0
points(2): 5
lvl: 2 cmp err: 0
points(3): 9
lvl: 3 cmp err: 0
points(4): 17
lvl: 4 cmp err: 8.51376e-16
points(5): 33
lvl: 5 cmp err: 1.29514e-15
points(6): 65
lvl: 6 cmp err: 1.0151e-15
points(7): 129
lvl: 7 cmp err: 9.19148e-16
points(8): 257
lvl: 8 cmp err: 1.18618e-15
points(9): 513
lvl: 9 cmp err: 1.74156e-15
points(10): 1025
lvl: 10 cmp err: 1.77061e-15
points(11): 2049
lvl: 11 cmp err: 1.45799e-15
points(12): 4097
lvl: 12 cmp err: 1.20777e-15
points(13): 8193
lvl: 13 cmp err: 1.31966e-15
points(14): 16385
lvl: 14 cmp err: 1.61282e-15
points(15): 32769
lvl: 15 cmp err: 1.2329e-15
points(16): 65537
lvl: 16 cmp err: 2.19793e-15
points(17): 131073
lvl: 17 cmp err: 2.18212e-15
points(0): 4
lvl: 0 cmp err: 0
points(1): 9
lvl: 1 cmp err: 0
points(2): 25
lvl: 2 cmp err: 6.76735e-16
points(3): 81
lvl: 3 cmp err: 4.75416e-07
points(4): 289
lvl: 4 cmp err: 2.55582e-07
points(5): 1089
lvl: 5 cmp err: 5.14826e-07
points(6): 4225
lvl: 6 cmp err: 5.38198e-07
points(7): 16641
lvl: 7 cmp err: 1.36762e-06
points(8): 66049
lvl: 8 cmp err: 8.11424e-07
points(0): 8
lvl: 0 cmp err: 0
points(1): 27
lvl: 1 cmp err: 5.28388e-07
points(2): 125
lvl: 2 cmp err: 5.70631e-08
points(3): 729
lvl: 3 cmp err: 4.38148e-07
points(4): 4913
lvl: 4 cmp err: 1.07342e-06
points(5): 35937
lvl: 5 cmp err: 1.0239e-06
setup of samplet kernel solver:  108.531sec.
number of evaluation points:  1000000
computation of combiTech:     0.01683sec.
                              0
sparse grid points:           64
evaluation error:             0.494018
number of evaluation points:  1000000
computation of combiTech:     0.028313sec.
                              1
sparse grid points:           96
evaluation error:             0.412878
number of evaluation points:  1000000
computation of combiTech:     0.024081sec.
                              2
sparse grid points:           240
evaluation error:             0.363962
number of evaluation points:  1000000
computation of combiTech:     0.027236sec.
                              3
sparse grid points:           560
evaluation error:             0.129017
number of evaluation points:  1000000
computation of combiTech:     0.034408sec.
                              4
sparse grid points:           1228
evaluation error:             0.0969083
number of evaluation points:  1000000
computation of combiTech:     0.035558sec.
                              5
sparse grid points:           2370
evaluation error:             0.0762382
number of evaluation points:  1000000
computation of combiTech:     0.076181sec.
                              6
sparse grid points:           6049
evaluation error:             0.0143823
number of evaluation points:  1000000
computation of combiTech:     0.071843sec.
                              7
sparse grid points:           11495
evaluation error:             0.0119863
number of evaluation points:  1000000
computation of combiTech:     0.086085sec.
                              8
sparse grid points:           25783
evaluation error:             0.0140639
number of evaluation points:  1000000
computation of combiTech:     0.415231sec.
                              9
sparse grid points:           54857
evaluation error:             0.00690275
number of evaluation points:  1000000
computation of combiTech:     0.446247sec.
                              10
sparse grid points:           118501
evaluation error:             0.00563446
number of evaluation points:  1000000
computation of combiTech:     0.493393sec.
                              11
sparse grid points:           235829
evaluation error:             0.0052816
number of evaluation points:  1000000
computation of combiTech:     2.78416sec.
                              12
sparse grid points:           544193
evaluation error:             0.0017321
number of evaluation points:  1000000
computation of combiTech:     2.67881sec.
                              13
sparse grid points:           1068713
evaluation error:             0.00118141
number of evaluation points:  1000000
computation of combiTech:     3.06912sec.
                              14
sparse grid points:           2324425
evaluation error:             0.000896278
number of evaluation points:  1000000
computation of combiTech:     20.7878sec.
                              15
sparse grid points:           4848961
evaluation error:             0.000199027
number of evaluation points:  1000000
computation of combiTech:     25.8845sec.
                              16
sparse grid points:           10326737
evaluation error:             0.000108662
number of evaluation points:  1000000
computation of combiTech:     27.4077sec.
                              17
sparse grid points:           20693777
evaluation error:             5.20822e-05


==> Data/sg123w/sparseGrid123w.txt <==
0 	 64 	 0.4940184919 	 
1 	 96 	 0.4128775334 	 
2 	 240 	 0.3639618377 	 
3 	 560 	 0.1290166556 	 
4 	 1228 	 0.09690834749 	 
5 	 2370 	 0.07623822132 	 
6 	 6049 	 0.01438230889 	 
7 	 11495 	 0.01198631372 	 
8 	 25783 	 0.01406386252 	 
9 	 54857 	 0.006902752424 	 
10 	 118501 	 0.005634456361 	 
11 	 235829 	 0.005281599033 	 
12 	 544193 	 0.001732095318 	 
13 	 1068713 	 0.001181412529 	 
14 	 2324425 	 0.0008962782846 	 
15 	 4848961 	 0.0001990274686 	 
16 	 10326737 	 0.0001086624873 	 
17 	 20693777 	 5.208218334e-05 	 


==> Data/sg123w_geos/Pdim1_lvl6.txt <==
0.4965820012 	 
0.2202151824 	 
0.2280276144 	 
0.00439517759 	 
0.8906249911 	 
0.2363286387 	 
0.8422849802 	 
0.01904323931 	 
0.785644683 	 
0.94482395 	 
0.4584962611 	 
0.4428713058 	 
0.9360351776 	 
0.6396484723 	 
0.4135743847 	 
0.2475591522 	 
0.1728519053 	 
0.7617186144 	 
0.130371614 	 
0.3403324221 	 
0.2553713183 	 
0.9819331192 	 
0.6904296627 	 
0.5576174686 	 
0.3481451154 	 
0.3881837225 	 
0.5102539475 	 
0.8730468056 	 
0.6079104308 	 
0.7675780457 	 
0.3354494457 	 
0.8852540282 	 
0.6259766243 	 
0.8144531258 	 
0.3095707085 	 
0.006836383141 	 
0.2084962391 	 
0.8315429207 	 
0.8217770456 	 
0.2846682087 	 
0.2431643592 	 
0.1025393475 	 
0.7065428867 	 
0.7285157906 	 
0.1513673263 	 
0.7900389329 	 
0.8540040119 	 
0.509277493 	 
0.7026367452 	 
0.2260746016 	 
0.6562501703 	 
0.03125031247 	 
0.8696289579 	 
0.4555674579 	 
0.7797852679 	 
0.6220703701 	 
0.7475586183 	 
0.1518556202 	 
0.4882814132 	 
0.4536135641 	 
0.4672857325 	 
0.4028321004 	 
0.6772462133 	 
0.406250226 	 
0.3627932031 	 
0.1752932012 	 
0.1528325114 	 
0.2773440756 	 
0.6010742544 	 
0.6201178369 	 
0.6298830144 	 
0.2075201302 	 
0.6757813444 	 
0.9667970221 	 
0.2578130254 	 
0.5786134389 	 
0.1718753028 	 
0.1318363306 	 
0.4785158478 	 
0.1230472387 	 
0.6499025056 	 
0.5712891969 	 
0.8784181056 	 
0.07910198815 	 
0.7651367526 	 
0.5297852827 	 
0.5869141205 	 
0.2495119247 	 
0.0361331897 	 
0.5766603209 	 
0.4692384272 	 
0.4394531937 	 
0.9052734682 	 
0.6689453477 	 
0.1777343159 	 
0.31689472 	 
0.5112305537 	 
0.6484376787 	 
0.4541017411 	 
0.3251954542 	 
0.6928712291 	 
0.08544945441 	 
0.5747070944 	 
0.3671876888 	 
0.4653322531 	 
0.2622072069 	 
0.06542997997 	 
0.7875976194 	 
0.5131838054 	 
0.4780274595 	 
0.003418316601 	 
0.5043947177 	 
0.2519533621 	 
0.6503909908 	 
0.729492192 	 
0.6557619295 	 
0.01757859859 	 
0.1420901325 	 
0.2080081251 	 
0.3291017997 	 
0.08105435785 	 
0.3276368851 	 
0.6406253561 	 
0.0629887339 	 
0.7338869887 	 
0.2329104553 	 
0.1982426174 	 


==> Data/sg123w_geos/Pdim2_lvl3.txt <==
-0.1309643199 	 -0.9113958544 	 0.3901358012 	 
-0.1933007718 	 -0.9620949524 	 -0.1923749313 	 
-0.3058446349 	 0.6733934529 	 -0.6730529823 	 
0.1866253715 	 0.5590759869 	 0.807839719 	 
0.06324065428 	 -0.7068411605 	 -0.7045397033 	 
-0.5979589868 	 -0.3309750001 	 -0.7300004106 	 
0.2288678553 	 -0.6882424093 	 -0.6884343765 	 
-0.3217378517 	 -0.8342988215 	 0.4476943502 	 
-0.07062836788 	 0.8749022371 	 -0.4791218103 	 
0.1296732712 	 0.9112992618 	 -0.390792142 	 
-0.3663061527 	 -0.3653514836 	 0.8557675478 	 
-0.4403963708 	 0.5684460538 	 -0.6949245431 	 
0.9055419696 	 0.2998682554 	 -0.3001212601 	 
-0.4208231049 	 0.06007676042 	 -0.9051512013 	 
-0.5197603755 	 -0.4060791113 	 0.7516308319 	 
-0.8750096168 	 -0.2799354325 	 0.3949611678 	 
-0.06372737765 	 0.5670238903 	 -0.8212324452 	 
-0.8337726908 	 0.3206450614 	 0.449455053 	 
0.4283603762 	 0.7955968044 	 -0.4284076481 	 
-0.7512896207 	 -0.5215602435 	 -0.4043993302 	 
-0.576358679 	 0.5782185225 	 -0.5774720888 	 
0.7515534258 	 0.1744690866 	 -0.6361823528 	 
0.7617377448 	 0.05822375198 	 -0.6452639792 	 
0.7053335338 	 -0.7059643399 	 0.06417909974 	 
0.479671992 	 0.0688588273 	 -0.8747418145 	 
-0.06963272131 	 -0.8749181693 	 -0.4792384387 	 
0.9109648513 	 -0.3912220342 	 -0.1307224527 	 
-0.5479651769 	 0.7692761667 	 -0.3285549333 	 
0.9047629417 	 -0.421608255 	 -0.06041935669 	 
-0.5671797836 	 0.6949078659 	 0.4420522039 	 
-0.4107917922 	 0.6443965523 	 -0.6449830904 	 
-0.1766143857 	 0.4163038054 	 0.8919072263 	 
0.9955664125 	 0.06625881022 	 0.0667629266 	 
-0.6738061258 	 -0.3075635581 	 0.6718556115 	 
-0.464801307 	 -0.7498722194 	 -0.4707986825 	 
-0.6458727476 	 0.05889883935 	 0.7611697056 	 
0.3282944846 	 -0.5488836362 	 -0.7687323886 	 
0.3217717856 	 0.4473857356 	 0.8344512697 	 
-0.4404817034 	 -0.6935971255 	 -0.569999032 	 
0.5362653386 	 -0.653416187 	 0.5342909069 	 
0.5755626437 	 -0.5773847781 	 0.579097972 	 
-0.7508889376 	 -0.4050869257 	 -0.5216036676 	 
0.5982660722 	 0.7290067376 	 -0.3326061987 	 
0.5685415275 	 -0.8201142797 	 0.06459953341 	 
-0.7498783146 	 0.4689626143 	 -0.4666439538 	 
-0.1931982329 	 -0.1935979527 	 -0.9618701968 	 
0.6508085573 	 0.3912120525 	 -0.6506929781 	 
0.3329069218 	 0.5978058371 	 0.7292469832 	 
-0.6448374019 	 0.7621526005 	 -0.05751642089 	 
-0.918315194 	 -0.2109126079 	 -0.3349822029 	 
-0.2305779798 	 -0.6869261788 	 0.6891779306 	 
0.4657228252 	 0.7498245826 	 -0.469963132 	 
-0.5764412809 	 -0.5774460526 	 0.5781621797 	 
0.4689879013 	 -0.7498103558 	 -0.4667277352 	 
0.8917737149 	 -0.4157199253 	 0.1786521343 	 
0.3895667032 	 -0.129778115 	 0.9118088751 	 
0.1855766713 	 0.8077022175 	 0.5596234689 	 
-0.548660218 	 -0.3291231638 	 -0.7685375126 	 
0.2310812054 	 0.6878035999 	 0.6881334787 	 
0.8079981167 	 -0.116288019 	 -0.5775951351 	 
-0.5585469976 	 0.1861202995 	 0.8083220185 	 
-0.8341303974 	 -0.3203269989 	 0.4490179216 	 
-0.1396114578 	 -0.9803832336 	 -0.1391307163 	 
0.9463592752 	 -0.3168714214 	 0.0632188627 	 
0.06548115063 	 -0.06576959139 	 0.9956839758 	 
-0.4284612266 	 -0.4288179132 	 0.7953214285 	 
-0.7297483083 	 0.5977277455 	 -0.3319472079 	 
-0.06594245876 	 0.06570847663 	 0.9956575657 	 
0.8205364683 	 0.06346053119 	 -0.5680604415 	 
0.40525949 	 0.7515591377 	 -0.5205032261 	 
0.6355891685 	 -0.1743089415 	 0.7520922828 	 
0.3100338046 	 -0.1867562949 	 0.932202299 	 
-0.3959089439 	 -0.2780789977 	 0.8751732281 	 
-0.174942454 	 -0.6360991402 	 -0.75151382 	 
-0.5489837186 	 -0.3291194817 	 0.7683080394 	 
0.6953075912 	 0.4403823122 	 0.5679883561 	 
0.06214667939 	 -0.5682941858 	 0.8204751724 	 
-0.9783281392 	 0.1966657581 	 -0.06478141396 	 
-0.9781039737 	 0.1974064489 	 0.06590379732 	 
0.7524858096 	 -0.5196569474 	 -0.4046254606 	 
0.8749956196 	 0.3414569171 	 -0.3432052439 	 
-0.7845123666 	 0.5424589296 	 0.3004640682 	 
-0.06364391233 	 0.7050955426 	 -0.7062504713 	 
0.7002889673 	 -0.7001335718 	 0.1393138326 	 
-0.4707686806 	 -0.7496364229 	 0.4652118688 	 
0.4787376243 	 0.07208723752 	 0.8749935527 	 
0.8922120708 	 -0.4155142544 	 -0.1769336744 	 
-0.6361056726 	 -0.7521380596 	 -0.1722147282 	 
-0.3026233781 	 0.3010863531 	 -0.9043042071 	 
0.4409070327 	 0.5681270072 	 -0.6948616353 	 
0.062003365 	 0.5684160119 	 0.8204016213 	 
0.6249616313 	 0.2174288944 	 0.7497650534 	 
0.5410983464 	 0.7850051374 	 0.3016281052 	 
-0.5594297137 	 0.8074671726 	 0.1871768162 	 
-0.7298999453 	 0.3318933075 	 -0.597572508 	 
0.9111653134 	 0.3907924831 	 0.1306101332 	 
0.932025972 	 0.1862954404 	 0.3108401462 	 
0.7521518556 	 -0.4047446791 	 0.5200474314 	 
0.3105104944 	 -0.1868900739 	 -0.9320168095 	 
0.7047886008 	 0.0651270461 	 -0.7064216135 	 
0.1849781204 	 -0.3116759524 	 -0.9320092251 	 
-0.4277358326 	 0.4294056901 	 -0.7953947516 	 
-0.4818209295 	 -0.6205967393 	 -0.6186342046 	 
-0.5684156327 	 -0.6937440079 	 -0.4422927989 	 
0.6192571311 	 -0.4806963506 	 0.6208475048 	 
0.3001279652 	 0.784546964 	 0.5425949372 	 
-0.4415999868 	 0.6947331727 	 -0.5677457797 	 
-0.1398804663 	 0.1405881771 	 0.9801369392 	 
-0.1153853989 	 -0.5780142924 	 -0.8078277586 	 
0.8623788147 	 -0.1990478933 	 0.4654919077 	 
0.6367984385 	 -0.7511700013 	 -0.1738717285 	 
-0.5214496114 	 0.4044701668 	 0.7513282817 	 
0.6514418439 	 -0.6507009305 	 -0.3901433365 	 
-0.9119177418 	 -0.1289327854 	 -0.3895925679 	 
-0.5349291909 	 0.535318709 	 0.6536701313 	 
0.7056590279 	 -0.06463703533 	 -0.7055971868 	 
0.6449501949 	 0.4101425186 	 0.644842896 	 
-0.7949940905 	 -0.429242041 	 0.4286439856 	 
0.6997566961 	 0.7001450306 	 -0.1419066679 	 
0.7432698964 	 -0.4720901492 	 0.4740050129 	 
0.3434613855 	 0.3413289223 	 0.8749450517 	 
0.8635025472 	 -0.463657311 	 0.1984571713 	 
-0.5201393877 	 0.7514703529 	 -0.405890781 	 
0.06354361431 	 -0.5684530869 	 -0.8202580673 	 
-0.3922097451 	 -0.8753105332 	 0.2828479916 	 
0.5681248943 	 0.4425315572 	 -0.6938298965 	 
0.7009875719 	 -0.1400712033 	 -0.6992828341 	 
0.7300290162 	 0.5974682739 	 0.3317970723 	 
-0.7494877188 	 -0.2188279487 	 0.6248059604 	 
-0.5778205922 	 -0.1170924922 	 0.807720689 	 
-0.3166065887 	 -0.0626135578 	 -0.9464881459 	 
0.519561581 	 0.4062864394 	 0.7516562331 	 
0.2816088588 	 -0.8750513016 	 -0.3936771142 	 
-0.2217362415 	 0.749520973 	 -0.6237398097 	 
0.315749259 	 0.9467254482 	 -0.06335085801 	 
-0.7515810351 	 -0.1729316326 	 -0.6365693977 	 
-0.749471356 	 -0.2205376799 	 -0.6242241731 	 
0.9786049293 	 0.1949804768 	 0.06568870477 	 
-0.393509083 	 0.2803179635 	 -0.8755412274 	 
-0.5678569452 	 -0.06320278631 	 -0.8206972021 	 
-0.1290752844 	 0.9117972644 	 0.3898272947 	 
-0.5493194155 	 0.3301340981 	 -0.7676325013 	 
-0.1990830116 	 -0.4645387297 	 0.8628845364 	 
0.4647658558 	 -0.8626265852 	 0.199669912 	 
0.6938387591 	 -0.1892429436 	 -0.6948200376 	 
-0.06598822037 	 -0.06573343329 	 0.9956528866 	 
0.1294766301 	 0.9118396444 	 0.3895950014 	 
0.06447857114 	 -0.3153000335 	 -0.9467990298 	 
-0.2207060472 	 0.623547013 	 0.7499853087 	 
-0.6932222558 	 0.1895244396 	 -0.6953584621 	 
0.4492333784 	 -0.8335945084 	 0.321418057 	 
-0.1899436179 	 -0.6943682776 	 0.6940995009 	 
0.9106264435 	 0.1301737226 	 -0.3921916398 	 
0.6943553179 	 0.6943650489 	 -0.1890181772 	 
0.06416579541 	 0.7059309257 	 -0.7053681867 	 
-0.9044860481 	 -0.05954921182 	 -0.4223255618 	 
-0.6732589074 	 0.306402366 	 0.6729338999 	 
0.7684735881 	 -0.3280013676 	 -0.5494210109 	 
-0.3432806794 	 0.3423775472 	 0.8746061915 	 
-0.5789542954 	 -0.5770014743 	 -0.5760913317 	 
0.9473030644 	 0.0629347609 	 -0.3140957179 	 
0.5677545609 	 0.8208004461 	 0.0627804612 	 
0.7618861011 	 -0.6452288418 	 0.05665077782 	 
0.7437303591 	 -0.4710968086 	 -0.4742709667 	 
-0.4049589282 	 -0.5211792402 	 0.7512525981 	 
-0.5769086536 	 0.5787772908 	 0.5763620851 	 
-0.1146106168 	 0.8091109883 	 -0.5763712477 	 
0.1869699411 	 -0.8083735898 	 -0.5581884812 	 
0.173639338 	 -0.6358117318 	 0.7520590548 	 
-0.7005753851 	 -0.699755183 	 -0.1397741523 	 
-0.2295359645 	 0.6873834165 	 -0.6890698656 	 
0.6723731972 	 0.307008844 	 -0.6735427629 	 
0.3046996833 	 -0.6735085311 	 0.6734570228 	 
0.06514193197 	 -0.9781353977 	 -0.197503601 	 
-0.8750064328 	 0.2818219204 	 -0.3936243739 	 
-0.5681022698 	 -0.820477142 	 -0.0638519416 	 
-0.9043540915 	 -0.422383541 	 0.0611213673 	 
0.5425018362 	 -0.7837591393 	 0.3023464391 	 
0.3109597822 	 0.1870498031 	 -0.9318349559 	 
-0.2210729145 	 -0.7497826943 	 -0.6236607072 	 
-0.6508570775 	 0.6508037756 	 0.3909469406 	 
0.6247204937 	 -0.7493741854 	 0.219459871 	 
0.2841159792 	 0.8755225687 	 -0.3908175304 	 
0.4728949232 	 0.4731504487 	 -0.7433027947 	 
0.6360879538 	 0.1736671913 	 0.7518190086 	 
-0.6455759097 	 -0.7613576 	 -0.05971892244 	 
0.5964407251 	 0.3319793474 	 -0.7307859976 	 
0.520202343 	 0.7525877656 	 0.4037340429 	 
-0.2293521714 	 -0.688566722 	 -0.6879487269 	 
0.05838473458 	 0.9041910927 	 0.4231190029 	 
0.5577586272 	 0.1857836291 	 -0.8089436055 	 
0.5196419896 	 0.4055904664 	 -0.7519764465 	 
-0.3009424458 	 -0.301300726 	 -0.9047936322 	 
-0.3444968038 	 -0.8740877426 	 -0.3424800294 	 
0.6353785293 	 0.1739302592 	 -0.7523578866 	 
-0.6944776878 	 0.5682928636 	 0.4412980425 	 
0.3904451633 	 0.2840450841 	 0.8757116904 	 
0.9783094259 	 0.06592882229 	 0.1963773345 	 
-0.699861458 	 -0.141096504 	 -0.7002040533 	 
0.9036178889 	 -0.3030881295 	 -0.3026752328 	 
-0.8631956246 	 -0.4641644195 	 0.1986069116 	 
-0.1984993726 	 -0.8621595048 	 0.466131942 	 
0.6453111926 	 -0.7615951174 	 -0.05955117002 	 
-0.390874215 	 0.65207449 	 0.6496277454 	 
0.5436303509 	 0.3010221635 	 0.7834868848 	 
-0.4729347354 	 -0.7434050162 	 -0.4729500163 	 
0.342432197 	 -0.3435949163 	 -0.8744613907 	 
-0.1393416988 	 -0.7005030152 	 -0.6999138637 	 
0.5687013163 	 -0.06556383073 	 -0.8199269461 	 
0.2262013851 	 -0.7490874732 	 -0.6226563184 	 
0.7490015976 	 0.6249798192 	 -0.2199928008 	 
-0.1958571763 	 0.06518303038 	 -0.9784636626 	 
-0.6191759327 	 -0.4814196253 	 -0.6203678818 	 
-0.9622388356 	 -0.1919618403 	 0.1929950132 	 
0.4047974703 	 -0.5209215999 	 -0.7515182598 	 
0.4225156977 	 -0.05974779263 	 0.9043841476 	 
-0.2778344646 	 -0.3962562708 	 0.8750936967 	 
0.1161970006 	 0.5778235246 	 -0.8078479012 	 
-0.4802052028 	 -0.06977656982 	 -0.8743764599 	 
0.5786222587 	 -0.5774777698 	 0.57594766 	 
0.3061945181 	 0.6730381467 	 0.673249263 	 
0.9787337075 	 -0.194308632 	 0.06576081872 	 
0.6446988703 	 0.0582159301 	 -0.7622166832 	 
0.3665692015 	 0.3656121667 	 -0.8555435489 	 
-0.645636378 	 -0.7613951557 	 0.05857545816 	 
-0.9785802238 	 -0.06503615399 	 0.1953229232 	 
-0.3004660689 	 0.9052518665 	 0.3003984015 	 
-0.06441449566 	 0.1965906095 	 0.9783674693 	 
-0.7951334491 	 0.4296268808 	 0.4279994643 	 
0.1861786959 	 0.3105429529 	 -0.9321483614 	 
0.7496554544 	 0.4659106662 	 -0.4700467539 	 
-0.1390734348 	 0.7001268596 	 -0.7003434588 	 
-0.1881508527 	 0.310204853 	 -0.9318649075 	 
0.4813360965 	 -0.6198998128 	 0.6197094354 	 
0.1386738595 	 0.6996894329 	 0.7008596565 	 
-0.4034081974 	 -0.5215248302 	 -0.7518468446 	 
-0.5430201387 	 -0.7840937494 	 -0.3005430437 	 
-0.06287250124 	 -0.9466042608 	 0.3162078779 	 
0.653130558 	 -0.5355533013 	 0.5353532811 	 
-0.3905173759 	 0.128964985 	 0.9115175323 	 
-0.2187539567 	 0.6242930781 	 -0.7499365701 	 
-0.07096068459 	 -0.4798314805 	 0.8744863244 	 
0.2176026695 	 -0.7499831399 	 0.6246393905 	 
-0.1310296627 	 0.9112114972 	 -0.3905442803 	 
0.479599909 	 -0.06927129003 	 -0.8747487729 	 
-0.9463646522 	 0.3169057492 	 0.06296579442 	 
-0.7616896392 	 -0.6451470463 	 0.0601180686 	 
-0.5587903554 	 -0.1856922429 	 -0.8082522686 	 
-0.3936304474 	 0.8755775764 	 0.2800338882 	 
0.1295937393 	 -0.3910118134 	 0.9112163434 	 
0.4646438001 	 0.8628023572 	 0.1991939541 	 
-0.4153553384 	 -0.8921029113 	 -0.1778548242 	 
-0.4218405934 	 0.06096980839 	 0.9046177072 	 
-0.1863057726 	 0.9318683723 	 -0.3113061125 	 
-0.8916706735 	 0.1780297706 	 -0.4162076534 	 
0.7497035772 	 0.6249861112 	 0.2175704648 	 
0.5671447573 	 -0.4414667933 	 0.6953084888 	 
-0.3906940921 	 -0.9114540012 	 -0.128878742 	 
0.06390559359 	 -0.8205177092 	 -0.5680376432 	 
0.8209125733 	 -0.06342386171 	 0.5675208901 	 
-0.624162783 	 -0.2209276096 	 -0.7494076405 	 
-0.8074839938 	 -0.1861677363 	 0.55974206 	 
0.1766630814 	 -0.4153980014 	 0.8923198172 	 
0.06497071712 	 -0.1951952927 	 -0.9786100365 	 
-0.6452457553 	 0.6443071098 	 -0.4105195044 	 
-0.6947774738 	 -0.567163878 	 -0.4422775117 	 
-0.1925491242 	 -0.1919820987 	 0.9623241183 	 
-0.7514959339 	 -0.5208174105 	 0.4049729452 	 
-0.3014040133 	 0.542977383 	 -0.7837928185 	 
-0.8559054476 	 -0.3661950682 	 -0.3651397497 	 
-0.7523204645 	 -0.1744662843 	 0.6352758727 	 
-0.6940226753 	 -0.4415540877 	 0.5686497286 	 
-0.6196367762 	 -0.6195160569 	 0.4819233557 	 
-0.06359995725 	 -0.8202317512 	 0.5684847577 	 
0.3022333758 	 0.3019509604 	 -0.90414634 	 
0.6354914488 	 0.7521230816 	 0.1745321991 	 
-0.3647718053 	 0.8555354218 	 -0.367424376 	 
0.3675483479 	 0.367010217 	 0.854524261 	 
-0.7514914789 	 0.6360855494 	 0.1750877808 	 
-0.7512484147 	 -0.6366319793 	 -0.174142305 	 
-0.650234263 	 -0.6513711603 	 -0.3910383801 	 
-0.8340883023 	 0.4495803227 	 0.3196470513 	 
0.1149268116 	 0.5766077657 	 0.8088975909 	 
-0.8747059512 	 0.4794503727 	 0.07082964796 	 
0.6515116572 	 0.6501530527 	 0.3909393413 	 
0.1292599123 	 -0.9117654657 	 0.3898404937 	 
-0.4106734432 	 -0.6453233491 	 -0.644131274 	 
-0.4223708586 	 0.9044448925 	 -0.0598522698 	 
-0.8749425174 	 0.06350114583 	 0.4800449934 	 
-0.06318015143 	 0.8209947243 	 0.56742923 	 
-0.3295639585 	 0.7688111796 	 0.5480118314 	 
-0.4286669573 	 0.7964782167 	 0.4264587789 	 
-0.4292088088 	 -0.7948278898 	 0.4289853425 	 
-0.8749462035 	 0.3405542802 	 0.3442265579 	 
0.06410682051 	 0.9467216462 	 0.3156080482 	 
0.4802546839 	 -0.06679414402 	 0.8745821751 	 
-0.567954638 	 0.820661712 	 -0.06278442205 	 
-0.8080076669 	 0.1153464396 	 0.5777705506 	 
-0.1155728787 	 0.8076195721 	 0.5782677031 	 
-0.4640697455 	 0.1983298831 	 -0.8633102159 	 
-0.7499145421 	 -0.6235807155 	 0.2208512413 	 
-0.8337619098 	 0.449378861 	 -0.3207798577 	 
-0.2773765791 	 -0.8751275501 	 0.3965022125 	 
-0.341859263 	 -0.3432615874 	 0.8748163961 	 
-0.6246945217 	 -0.2184048949 	 0.7497039792 	 
-0.9044053404 	 0.301997503 	 -0.3014108298 	 
0.05878036711 	 -0.644685575 	 0.7621846088 	 
-0.5210742505 	 -0.751363562 	 -0.4048881613 	 
-0.1147632404 	 -0.8084573982 	 0.5772573377 	 
-0.5681909089 	 -0.4404276459 	 0.6951133575 	 
-0.7961615423 	 0.4270093754 	 -0.4287071166 	 
0.6508314511 	 -0.3900151387 	 -0.6513882205 	 
0.6544523234 	 -0.5351233432 	 -0.5341677302 	 
0.4221271831 	 0.9045180288 	 -0.06046302114 	 
-0.1726110807 	 0.6359370741 	 0.7521897717 	 
-0.5785442571 	 0.576402379 	 -0.5771021054 	 
-0.7951131723 	 -0.4283243035 	 -0.4293405807 	 
0.1854857162 	 -0.8082384018 	 0.5588789985 	 
0.4167020904 	 0.8911546554 	 0.1794512414 	 
0.8750179497 	 0.2799319914 	 -0.3949451454 	 
-0.5430481921 	 0.3025711705 	 -0.783293909 	 
-0.7839039459 	 0.5429372762 	 -0.3011871805 	 
0.904702487 	 -0.3008621095 	 0.3016544398 	 
-0.9323583558 	 -0.1876706596 	 -0.3090107117 	 
0.6726403979 	 -0.6730481832 	 0.3075077857 	 
-0.1852544773 	 0.8080233667 	 -0.5592664996 	 
-0.8074254202 	 -0.5784884634 	 -0.1158243868 	 
0.9319502466 	 -0.1856848194 	 0.3114319921 	 
0.410745982 	 -0.6444995463 	 0.6449093526 	 
0.06570426796 	 0.978389991 	 0.1960509493 	 
0.8915991555 	 0.1778394036 	 -0.4164421838 	 
-0.8917193065 	 -0.4156328395 	 0.1791257131 	 
-0.8914846352 	 0.4163759759 	 0.1785670514 	 
0.9625448755 	 -0.1923127404 	 -0.1911103675 	 
0.8749961494 	 -0.4791230427 	 -0.06944673087 	 
0.5776027924 	 -0.5780305006 	 -0.5764163032 	 
-0.06775020289 	 0.06581579956 	 -0.9955291008 	 


==> Data/sg123w_geos/Pdim3_lvl3.txt <==
-0.344814818 	 -0.3684927285 	 0.2040622808 	 
-0.1941202731 	 -0.3649780202 	 -0.03853532012 	 
0.3978275489 	 0.210472041 	 0.1751346979 	 
-0.04244596509 	 -0.2100245734 	 -0.1576539819 	 
0.5434830762 	 -0.05465677411 	 -0.03486207223 	 
-0.3638625147 	 0.4630441724 	 -0.2700087007 	 
-0.03274601718 	 -0.3646991588 	 -0.03446217276 	 
0.4296247678 	 0.0970917983 	 0.202888568 	 
-0.3518649489 	 0.561137812 	 -0.2735814717 	 
-0.004514327733 	 -0.2177176805 	 -0.3523799871 	 
-0.1941465574 	 -0.2118580416 	 0.0861688676 	 
-0.03640450525 	 -0.2142799542 	 -0.03770662237 	 
0.2746454236 	 0.1006522076 	 0.08435708937 	 
-0.3491909113 	 -0.05290764925 	 0.08581915419 	 
0.2750721636 	 -0.2104183282 	 0.3284364625 	 
0.2256853232 	 0.03540299604 	 -0.3382573452 	 
-0.3524481654 	 0.5442094152 	 0.08493649754 	 
-0.1722207106 	 0.6463012649 	 -0.07053333191 	 
0.5119179447 	 -0.04851684256 	 -0.1368501043 	 
-0.4151600401 	 0.0175391206 	 -0.2047249452 	 
0.1161719962 	 -0.3637199612 	 -0.2739978553 	 
0.4268832939 	 -0.05374231621 	 0.2040159432 	 
-0.03427320074 	 0.2547558107 	 -0.03608490158 	 
0.2522071936 	 -0.3239386362 	 0.3029973935 	 
-0.3785808443 	 -0.2152336901 	 0.02173497105 	 
0.1152624505 	 0.09930935381 	 0.2087016694 	 
0.03660049166 	 -0.2880726689 	 -0.3384979944 	 
0.4215432043 	 0.2418815359 	 0.08469261092 	 
0.2732925417 	 0.2496374704 	 -0.1536480528 	 
-0.3345149849 	 -0.3820867895 	 -0.1383051306 	 
-0.3172950388 	 -0.3844902038 	 0.1015853364 	 
-0.03424387469 	 -0.02407166554 	 -0.3777659382 	 
0.1154247647 	 0.252726151 	 -0.03552732841 	 
-0.505617504 	 0.4068106128 	 0.2069159456 	 
0.3292971677 	 -0.1382656393 	 -0.3130732141 	 
0.2584000432 	 0.3374781358 	 0.07626920997 	 
0.1519705988 	 -0.2204286509 	 -0.3571522831 	 
-0.03898246237 	 -0.3603420224 	 0.203776504 	 
-0.4680894715 	 0.08493717958 	 0.1827136884 	 
0.5422438988 	 -0.314995917 	 -0.1193257816 	 
0.3517079832 	 -0.1311029011 	 0.1430023393 	 
-0.2096566271 	 -0.02604202321 	 0.2764494438 	 
0.4013479375 	 0.2066067058 	 0.1765039322 	 
-0.3500973671 	 -0.2104641054 	 -0.03546923963 	 
-0.2518639202 	 0.3666466076 	 0.1707376244 	 
-0.228491053 	 -0.3800122745 	 0.281476218 	 
-0.1024248129 	 -0.313878531 	 -0.2126315559 	 
-0.3954398765 	 0.4832737321 	 -0.3729243572 	 
0.1202529288 	 -0.3617470803 	 -0.1581926781 	 
0.1502704849 	 -0.01958981927 	 -0.3791836141 	 
0.4393771635 	 -0.2465926051 	 0.2208031067 	 
-0.5036445831 	 0.09781471893 	 -0.03189430626 	 
-0.332392268 	 -0.1675000189 	 0.1865213493 	 
0.3943968092 	 -0.2117067666 	 -0.2588795651 	 
0.1217047111 	 0.1977025661 	 -0.2420291261 	 
0.1163356558 	 0.253169812 	 0.2034429246 	 
0.1158372377 	 -0.36641176 	 0.2066600947 	 
-0.3481412516 	 0.4090019678 	 -0.03744599414 	 
0.4322798356 	 -0.2124108689 	 -0.03397625606 	 
0.2724391486 	 -0.05597047496 	 0.323880982 	 
-0.0388194613 	 0.5582993122 	 -0.1584914395 	 
-0.2711476299 	 0.5068232593 	 0.1492272803 	 
-0.351631413 	 -0.381535067 	 -0.1297698983 	 
-0.3492420264 	 -0.2070193879 	 0.08592019569 	 
0.2705510213 	 -0.2074697655 	 -0.03464217354 	 
0.120009525 	 -0.3625300076 	 0.08736968719 	 
-0.1035804166 	 0.6394930632 	 -0.2040251401 	 
-0.3503747299 	 -0.3673699895 	 -0.03507080001 	 
0.3797392314 	 -0.3102422137 	 -0.2431509166 	 
0.257020577 	 0.3392805066 	 -0.03316190033 	 
-0.02901697918 	 -0.05659883422 	 -0.3837199372 	 
-0.4510671687 	 -0.1432089197 	 0.07027222508 	 
-0.4500621656 	 0.6774977287 	 -0.4094394638 	 
-0.09019902695 	 -0.3195570024 	 0.2563064555 	 
0.2729598937 	 0.102506928 	 0.2066567976 	 
-0.3339064674 	 -0.1813356883 	 -0.1394559381 	 
-0.1901726562 	 0.5615462685 	 -0.152400654 	 
0.1141885308 	 -0.05844419101 	 -0.3867668412 	 
0.2761353168 	 -0.2072243261 	 0.2027882814 	 
0.4301150403 	 0.09897238765 	 -0.1577843368 	 
0.2728166121 	 -0.3645188395 	 -0.2770805733 	 
-0.3520103125 	 0.5353646284 	 -0.03499067027 	 
-0.3237423267 	 0.05382508886 	 0.2694771722 	 
0.1961176566 	 0.02184837544 	 -0.2165601799 	 
-0.4564944654 	 0.4048792923 	 -0.1213379381 	 
-0.2691084468 	 0.4821622134 	 0.1465743239 	 
-0.1707603885 	 -0.3760794329 	 -0.2635017002 	 
-0.4849089351 	 0.5179922032 	 -0.02631928595 	 
-0.03687052356 	 -0.3662910853 	 -0.1563553084 	 
0.1087624333 	 -0.2945505804 	 -0.3397173076 	 
-0.1159118189 	 0.02047149547 	 0.2658114389 	 
0.2942272352 	 0.3160813017 	 0.1137975531 	 
-0.03542915487 	 -0.05659122026 	 0.3243409099 	 
0.5067849148 	 -0.05511884772 	 0.160783757 	 
-0.191105922 	 -0.2106394403 	 0.2036529167 	 
-0.4392033757 	 0.5482008503 	 -0.162049823 	 
0.2711159052 	 -0.05883255505 	 -0.03496853716 	 
0.4304498922 	 -0.365955629 	 0.08143972766 	 
-0.3450704731 	 0.0969467764 	 -0.03414798599 	 
-0.1937479716 	 -0.05896692238 	 0.08624576753 	 
0.1168686657 	 0.08478749827 	 0.3225137587 	 
-0.02110533246 	 0.6164045705 	 -0.2195425561 	 
-0.1887858958 	 0.2185124656 	 0.1805805198 	 
0.4317804789 	 -0.05558540482 	 -0.1563655984 	 
0.5846431291 	 -0.2116525168 	 -0.03878191066 	 
0.1200952679 	 -0.3628373277 	 -0.0334545357 	 
0.1972697268 	 -0.2875213505 	 0.02802214479 	 
-0.5064916218 	 -0.053386921 	 0.08386902396 	 
0.5078427499 	 -0.2879964048 	 0.02728760455 	 
-0.03798420886 	 -0.05799313012 	 -0.03453015586 	 
-0.170996881 	 -0.1505932845 	 -0.2182119511 	 
-0.1921795742 	 0.09472140809 	 -0.03452099005 	 
-0.03885530785 	 -0.05404392316 	 0.2083039863 	 
0.2698941933 	 -0.05817887427 	 0.2052491109 	 
0.1178277399 	 -0.212455664 	 -0.276485678 	 
0.5189934744 	 0.07478189188 	 0.07920192457 	 
-0.1625700828 	 0.6071299245 	 -0.04678300393 	 
0.1158585219 	 -0.05259500077 	 0.205753518 	 
-0.5044158284 	 0.4106838695 	 0.08679760854 	 
-0.4239794908 	 0.3328838974 	 0.26645481 	 
0.1152730046 	 -0.05620443463 	 0.3241584388 	 
0.2699571394 	 0.2520348851 	 0.2014520705 	 
0.4496313928 	 0.01241622262 	 0.239639531 	 
-0.4453377117 	 0.1745561193 	 0.2656543234 	 
-0.1008934272 	 0.6761068316 	 -0.09044206596 	 
-0.1375732432 	 0.2690386026 	 -0.1732697066 	 
0.009496622757 	 -0.1927700818 	 0.3029699952 	 
-0.4287840374 	 -0.1332142046 	 0.1454401832 	 
-0.1178862133 	 0.3152511599 	 0.0246956235 	 
0.4191650101 	 -0.3456786981 	 -0.1321148789 	 
0.274113896 	 -0.2117161858 	 -0.2764669827 	 
0.3783883226 	 -0.06152488827 	 0.29906703 	 
-0.2739950546 	 -0.1304504297 	 0.143541854 	 
0.4295607171 	 0.1016322748 	 0.08441560084 	 
-0.4257075543 	 0.02042287065 	 0.02533829909 	 
-0.1546277404 	 0.674604223 	 -0.1429144358 	 
-0.3467754286 	 0.564042367 	 -0.4005371183 	 
0.1178447656 	 -0.2100151073 	 0.321537352 	 
-0.2486422747 	 0.3639683313 	 -0.1119784214 	 
0.1077321502 	 -0.3671689382 	 0.3093495968 	 
0.5725421548 	 -0.2266722003 	 -0.1186800816 	 
0.2716283942 	 0.08988999242 	 0.3006198587 	 
-0.3471073661 	 0.1007299049 	 -0.156278137 	 
-0.2196790202 	 0.4024905863 	 -0.03535987752 	 
0.4281333448 	 0.09384268942 	 -0.03763606771 	 
0.1961134922 	 -0.2837932577 	 -0.2175043082 	 
-0.5045442357 	 0.2488663928 	 -0.03616871756 	 
0.5839311651 	 -0.2090278907 	 0.0841545238 	 
-0.2697207613 	 0.5100349127 	 0.1455133452 	 
-0.03733790095 	 -0.3642716386 	 0.3279334378 	 
0.09673674865 	 0.627233584 	 -0.2332359783 	 
0.1151708613 	 0.09578346734 	 0.08385563213 	 
0.2762044934 	 -0.3636242392 	 -0.1557144387 	 
-0.0386156386 	 0.7152290029 	 -0.1583034446 	 
-0.450428675 	 0.578344349 	 -0.2803812961 	 
0.4020048167 	 -0.3455701362 	 0.1935243764 	 
-0.1949022411 	 -0.3656205383 	 -0.1537507472 	 
0.1183064939 	 0.09939355021 	 -0.03551274666 	 
0.11624988 	 -0.2112397164 	 0.08503489464 	 
0.2714440019 	 -0.2132584135 	 -0.1560664422 	 
0.4232604028 	 0.2453284028 	 0.02051667706 	 
-0.5014833929 	 0.2501509789 	 0.3083244896 	 
-0.3470338584 	 0.2543330628 	 -0.1546232916 	 
-0.0003445340302 	 -0.1863929184 	 -0.368186394 	 
0.2719634644 	 -0.2070024061 	 0.08562473087 	 
-0.4358328483 	 -0.1604075826 	 -0.03016191906 	 
-0.3785804446 	 0.6433486061 	 -0.2931461346 	 
-0.3847163794 	 0.391219923 	 0.2960642909 	 
-0.3766975376 	 0.6752664979 	 -0.4044501399 	 
-0.03382585846 	 -0.2098633236 	 -0.2758923368 	 
-0.01659113184 	 0.2298151035 	 0.1870134191 	 
-0.3476814198 	 0.5612092955 	 -0.5138496672 	 
-0.3513172621 	 0.5167052237 	 0.1917613144 	 
-0.03575974412 	 -0.3671435993 	 -0.2785882501 	 
-0.1916417528 	 0.09810118189 	 -0.1552452816 	 
0.4260708257 	 -0.3609080227 	 -0.03404983305 	 
-0.191269644 	 -0.3631021529 	 0.08483869878 	 
-0.0352534093 	 0.254769457 	 0.08335323994 	 
0.1784987502 	 0.2543248693 	 0.2179546253 	 
0.4238845875 	 -0.2080216877 	 -0.1574257855 	 
0.09419970031 	 0.7049503611 	 -0.2842907562 	 
-0.2912544868 	 0.1816033314 	 -0.2168183961 	 
0.1942612288 	 0.02503128411 	 0.0239890828 	 
0.5650635248 	 -0.2262484963 	 0.1628228002 	 
-0.1932278948 	 -0.05703067682 	 -0.153965676 	 
-0.02143906783 	 0.1842480344 	 -0.2344646641 	 
0.4312404709 	 -0.2075415293 	 0.2039869612 	 
-0.2235487118 	 0.3931605843 	 0.07763390788 	 
0.0003979772206 	 0.05022796108 	 0.3107931521 	 
0.4224708688 	 0.2435833864 	 -0.03582067215 	 
-0.4032818585 	 0.3214588377 	 -0.1543700724 	 
-0.49992937 	 0.250960973 	 0.2054562792 	 
-0.04073109807 	 -0.05703162243 	 -0.2779593855 	 
0.1153894916 	 0.2527915337 	 -0.1537280404 	 
-0.1965814946 	 0.09869732894 	 -0.2567589866 	 
0.06169285552 	 0.5914019954 	 -0.1724221986 	 
0.2715986802 	 0.09876759683 	 -0.03415060082 	 
-0.03843179468 	 -0.363115479 	 0.08416804705 	 
0.4102563938 	 0.199275319 	 -0.1496897835 	 
0.4735558027 	 0.006013279622 	 -0.2014455455 	 
0.4267578155 	 -0.0567409622 	 -0.03572859553 	 
-0.1174464057 	 0.02121093214 	 0.02774737469 	 
-0.03677697397 	 -0.05359655258 	 -0.159150903 	 
-0.1926810872 	 -0.05553391659 	 0.2066277341 	 
-0.4724548101 	 0.5024239476 	 0.1849147032 	 
0.3733890066 	 0.06394344585 	 0.2787661868 	 
0.1148594109 	 -0.2107425668 	 -0.03299553689 	 
0.2415654716 	 -0.06838892566 	 -0.351184615 	 
-0.3496186168 	 0.2509335974 	 0.08604097583 	 
0.2699800969 	 -0.05560258563 	 -0.1559462126 	 
-0.1412162745 	 0.222024281 	 0.1804918102 	 
-0.3498362102 	 0.4056235106 	 0.08176137703 	 
0.2745828592 	 -0.3654946464 	 0.08220167489 	 
-0.1918559219 	 0.251860531 	 0.08460553732 	 
-0.3492854731 	 0.4059208664 	 -0.1457531449 	 
-0.5039608807 	 0.1003180716 	 0.08290646343 	 
-0.348970144 	 -0.0555324335 	 -0.1586710118 	 
0.2462003965 	 -0.1884187721 	 -0.3377249474 	 
-0.1926380304 	 0.2513680697 	 -0.1579999447 	 
-0.1968025482 	 0.09545956943 	 0.20513987 	 
0.506688891 	 0.05908086148 	 -0.1182791635 	 
0.1175286661 	 -0.05267688107 	 0.08285621077 	 
-0.0364322395 	 0.09673022868 	 -0.2739689205 	 
-0.4654207875 	 -0.04062170274 	 0.1878355872 	 
-0.4102733149 	 0.6486258217 	 -0.4520372872 	 
-0.1120328276 	 -0.2868788327 	 0.02330585061 	 
-0.4294529519 	 0.3274441514 	 0.02365420138 	 
0.533882089 	 -0.3126975486 	 0.1626915443 	 
-0.03663361052 	 -0.2135947873 	 0.08403619777 	 
-0.3517327326 	 0.2533342548 	 0.3211510392 	 
-0.3530706718 	 0.5558593777 	 -0.1574122202 	 
-0.2647335157 	 -0.06577092152 	 -0.2502757472 	 
0.4018905473 	 -0.06077308439 	 -0.2586196912 	 
-0.2583887466 	 0.5184698245 	 0.07817146164 	 
-0.3480559272 	 -0.05608339283 	 0.2011396913 	 
0.2729440111 	 0.09338538087 	 -0.2657112482 	 
-0.1904129126 	 0.09673533802 	 0.08448736837 	 
-0.3528507596 	 -0.05656465934 	 -0.03795904735 	 
0.126035717 	 0.3369301703 	 0.08118187464 	 
-0.03822483552 	 -0.05471380187 	 0.0843196628 	 
0.2068351938 	 0.2676111344 	 -0.1852759267 	 
-0.3263524571 	 0.1015799832 	 -0.2295618716 	 
-0.300453193 	 -0.3892687748 	 0.2817285779 	 
0.2755042541 	 0.2496430484 	 -0.03630775421 	 
0.4433417799 	 -0.2493191032 	 -0.1875086963 	 
-0.5022122379 	 0.2535077774 	 0.08280129422 	 
-0.4432068014 	 0.7164508422 	 -0.4918996797 	 
0.09649901715 	 0.6302232135 	 -0.2628101285 	 
-0.04147522036 	 0.09714013342 	 -0.03615190403 	 
0.5261800561 	 0.07861653133 	 -0.03028274326 	 
-0.414751564 	 0.5027628788 	 0.2111339335 	 
0.1973084461 	 -0.2846754328 	 0.2664051693 	 
-0.4539079163 	 0.6272975333 	 -0.3792873718 	 
0.2730292761 	 -0.0540276751 	 -0.2780164207 	 
-0.1934848019 	 0.5586380111 	 -0.03808251289 	 
-0.4190131849 	 0.5435971007 	 0.0300796744 	 
-0.03754386669 	 -0.2107666 	 0.2022137655 	 
-0.33633714 	 -0.04460950076 	 -0.2367468745 	 
0.5707253354 	 -0.3471489343 	 0.07983708095 	 
0.1187824858 	 -0.2078194102 	 -0.1575822702 	 
-0.3225013107 	 -0.349823012 	 0.2334953228 	 
-0.4092193506 	 0.02356312407 	 0.2445784748 	 
0.5397784137 	 -0.05812536381 	 0.08093397121 	 
0.1015486932 	 0.6390402223 	 -0.2658996788 	 
0.4017259777 	 0.2159155247 	 -0.1366896315 	 
-0.03702687739 	 0.2525133535 	 -0.1581618164 	 
0.1159698984 	 0.09624661215 	 -0.2771291747 	 
-0.006787305452 	 0.7142006264 	 -0.2517190428 	 
-0.03636974178 	 0.1001415759 	 0.2073304648 	 
0.2731213994 	 0.2520825434 	 0.08613422005 	 
-0.4793205662 	 0.3880376463 	 0.3050417325 	 
-0.06895635061 	 0.5589357384 	 -0.0722740077 	 
-0.4903350326 	 0.5278947513 	 0.08343492816 	 
-0.006048990874 	 0.03238031277 	 -0.3590527562 	 
0.1144578254 	 -0.2106163519 	 0.2077389987 	 
-0.5031700643 	 -0.05709728157 	 -0.03371669535 	 
-0.03742711693 	 0.09411380785 	 -0.1561067706 	 
-0.1159566673 	 0.01984271574 	 -0.2174453647 	 
0.1151560037 	 -0.2030353423 	 -0.3682136324 	 
-0.1949545245 	 -0.2115383519 	 -0.154334086 	 
-0.4151422542 	 0.613804632 	 -0.224515493 	 
-0.1989023543 	 -0.0399001149 	 -0.2531672745 	 
-0.3838784438 	 0.4838354867 	 -0.373189367 	 
-0.2152123818 	 0.06531293996 	 0.2706089948 	 
-0.03524829407 	 0.1013406642 	 0.0856180658 	 
0.1941661517 	 0.3309381827 	 0.02440962696 	 
-0.3518242042 	 0.4062366299 	 0.2049896223 	 
0.2754155003 	 -0.3636054485 	 -0.03734859258 	 
-0.3416321416 	 -0.0350757802 	 0.2691006308 	 
0.118995611 	 -0.05427883202 	 -0.2763873639 	 
-0.3511819868 	 0.7161577628 	 -0.5200733244 	 
-0.2130781941 	 0.1954883218 	 -0.2198134613 	 
0.1977226254 	 0.02217239682 	 0.2653963223 	 
-0.1939971786 	 -0.05265059631 	 -0.03486984234 	 
-0.4758035549 	 0.2615047763 	 -0.1208409442 	 
0.2521443235 	 0.2008166968 	 -0.2313625039 	 
-0.4682333574 	 -0.04158142177 	 -0.1407492925 	 
0.2742608997 	 -0.05575146624 	 0.08772778175 	 
-0.3515634685 	 0.09722132249 	 0.08467375646 	 
-0.1926023426 	 0.2525977326 	 -0.03620540414 	 
0.3865856028 	 0.07171020746 	 -0.2417889566 	 
0.2714918928 	 -0.3657219003 	 0.203775039 	 
0.4294657192 	 -0.05410515643 	 0.08690314192 	 
-0.3490552486 	 0.09606124703 	 0.2050672351 	 
-0.5034670577 	 0.4094606966 	 -0.03414747879 	 
-0.4328332267 	 0.6383951338 	 -0.2995028143 	 
0.3860791444 	 -0.2068597099 	 0.2699993182 	 
0.1201903628 	 0.2531542882 	 0.08436212464 	 
-0.1947722386 	 -0.2079092257 	 -0.03664118599 	 
0.1196597361 	 -0.05617500153 	 -0.15637384 	 
-0.193275565 	 -0.3640816894 	 0.2020044148 	 
0.06798254832 	 0.6414475135 	 -0.2123642079 	 
0.04074805652 	 0.1795170642 	 -0.09709991321 	 
0.1119407531 	 0.04593314651 	 -0.3580055665 	 
0.1212771954 	 -0.05587120857 	 -0.03690479031 	 
-0.3286132644 	 0.5142915376 	 -0.3321437728 	 
-0.3451532764 	 0.2505965974 	 -0.03498748121 	 
-0.4743894761 	 0.09290072516 	 -0.1366084958 	 
0.5104339234 	 0.02254522858 	 0.02373189812 	 
0.5731280503 	 -0.3485339142 	 -0.03381901929 	 
-0.3501512075 	 0.2524222053 	 0.2039205518 	 
0.2744240068 	 0.1022846299 	 -0.156809358 	 
0.1274160825 	 0.3380736636 	 -0.0308151611 	 
0.4253877949 	 -0.209340402 	 0.08721075876 	 
-0.4277258764 	 -0.1337748601 	 -0.1216056498 	 
0.114449585 	 0.09712866719 	 -0.155804353 	 


==> Data/sg123w_geos/Peval_dim1.txt <==
0.4647039948 	 
0.88004038 	 
0.6386662713 	 
0.6640216826 	 
0.4124199519 	 
0.5421307868 	 
0.592133057 	 
0.1802885637 	 
0.7098902087 	 
0.12473724 	 
0.6587928998 	 
0.5322670935 	 
0.4130402395 	 
0.5673054392 	 
0.5025163515 	 
0.3923189064 	 
0.3038598419 	 
0.7723631244 	 
0.5070310487 	 
0.270834683 	 
0.118516532 	 
0.1073527828 	 
0.47822034 	 
0.8492550626 	 
0.8298373885 	 
0.8769887313 	 
0.5496071937 	 
0.6481041691 	 
0.8867701046 	 
0.1451481924 	 
0.5056691142 	 
0.5808020661 	 
0.1403249931 	 
0.2421586589 	 
0.5605796064 	 
0.2614440941 	 
0.6908896602 	 
0.7825185049 	 
0.7885114815 	 
0.7124688427 	 
0.263839296 	 
0.1470471207 	 
0.4209580613 	 
0.842136155 	 
0.3823577897 	 
0.8873716146 	 
0.6547260697 	 
0.1810530931 	 
0.7593359585 	 
0.7594548396 	 
0.357489345 	 
0.5234209122 	 
0.5352717577 	 
0.512431181 	 
0.6308597683 	 
0.6601252354 	 
0.5248306358 	 
0.2284964767 	 
0.5402838158 	 
0.7500916085 	 
0.5896647977 	 
0.2962551606 	 
0.1604839862 	 
0.6543555165 	 
0.3531665356 	 
0.6699640746 	 
0.286201951 	 
0.7961903631 	 
0.1714329642 	 
0.6738287127 	 
0.4391751134 	 
0.6161317288 	 
0.3259651915 	 
0.2969740299 	 
0.2425197941 	 
0.2301794109 	 
0.8253583401 	 
0.7976222187 	 
0.2366293614 	 
0.4296762159 	 
0.1681602393 	 
0.8691413488 	 
0.6586494419 	 
0.5211693408 	 
0.293110937 	 
0.1155176554 	 
0.1052342195 	 
0.8715272847 	 
0.7590746763 	 
0.3680853092 	 
0.2097924449 	 
0.5816215368 	 
0.3131696158 	 
0.4417330028 	 
0.4065784258 	 
0.7636029802 	 
0.4752875956 	 
0.3586186783 	 
0.3041257341 	 
0.4412137104 	 


==> Data/sg123w_geos/Peval_dim2.txt <==
-0.3621394133 	 0.6305801189 	 0.6864573978 	 
0.4166813542 	 -0.4928605477 	 -0.7638488918 	 
0.7421399105 	 -0.01074271292 	 -0.6701588971 	 
-0.2505054071 	 -0.3926326217 	 0.8849218414 	 
-0.1967696024 	 -0.9303855055 	 0.3092968391 	 
-0.3694781374 	 0.9197564635 	 0.1324158371 	 
0.9174991777 	 0.3683545347 	 0.1500339814 	 
-0.6191638125 	 0.7522099149 	 -0.2254249702 	 
0.6844580687 	 0.2480852286 	 -0.6855442156 	 
0.9894175304 	 -0.1447754673 	 -0.009644404556 	 
0.02602102493 	 -0.9920699417 	 -0.1229639666 	 
0.3195643989 	 0.3982964136 	 0.8597898359 	 
0.7409695389 	 0.4289198108 	 -0.5167126265 	 
0.5345264366 	 -0.2567436742 	 0.8052106397 	 
0.5627849187 	 0.6161953274 	 0.5509777253 	 
-0.2761300221 	 0.3126670573 	 -0.9088407573 	 
0.01507582708 	 0.6503866142 	 0.7594537323 	 
0.2723363373 	 -0.421247734 	 0.8650914784 	 
0.628379949 	 0.7726043388 	 -0.09067069714 	 
0.9970807779 	 -0.0001936509019 	 -0.0763536823 	 
0.3677438779 	 0.2784098033 	 -0.8872724619 	 
0.5770078355 	 0.8161088728 	 -0.03206657734 	 
0.4559212459 	 -0.4665015072 	 -0.7579658048 	 
-0.5231310457 	 0.01593032285 	 -0.8521033586 	 
-0.7620098592 	 0.1129689687 	 0.6376354652 	 
0.6796645378 	 -0.6095284621 	 -0.4080823078 	 
0.5766525592 	 0.7153747354 	 -0.3946020956 	 
-0.5715521541 	 -0.8202856516 	 -0.02143793227 	 
0.4461091261 	 0.8857992233 	 0.1278529765 	 
-0.6230529046 	 0.0944417041 	 -0.7764572381 	 
-0.4230906368 	 0.8997964587 	 0.1065863311 	 
-0.717788513 	 -0.419891592 	 -0.5554013878 	 
0.9153784623 	 -0.2242579749 	 -0.3343510602 	 
0.3798454185 	 0.565487601 	 -0.7320800715 	 
-0.1344786617 	 0.09788929811 	 -0.9860695588 	 
0.4281873843 	 -0.4516137579 	 -0.782751926 	 
0.5068135505 	 -0.3223655848 	 0.7995126358 	 
0.6262429947 	 0.7738047342 	 0.09511017269 	 
0.5138968921 	 0.8396867005 	 0.1756024752 	 
0.5143604677 	 -0.1085581083 	 -0.8506752884 	 
0.2452687137 	 -0.9616155886 	 0.123039497 	 
0.9936481778 	 0.06416845362 	 0.09244300022 	 
-0.6553751175 	 -0.6439372228 	 0.3947509448 	 
0.673289818 	 -0.3728070734 	 -0.6385105379 	 
-0.9310583147 	 -0.3588410406 	 0.06605696268 	 
0.8261842319 	 -0.5600835647 	 0.06104109676 	 
0.2664437459 	 0.6739151077 	 -0.6890908197 	 
-0.1623063718 	 -0.03260050359 	 -0.9862017283 	 
-0.6143768583 	 0.5658401824 	 -0.5498781356 	 
-0.5949698764 	 0.7819342019 	 -0.1859831984 	 
0.7671598234 	 -0.5463436715 	 0.3361166435 	 
-0.4945124612 	 0.5383278867 	 0.682393224 	 
0.9614371551 	 -0.2020579742 	 0.1865775223 	 
0.8647236032 	 -0.3525534008 	 -0.3577138376 	 
0.6300245066 	 -0.4453933811 	 0.636155529 	 
-0.6924498412 	 0.2928025873 	 0.6593783909 	 
0.764760656 	 -0.5066781783 	 -0.3980180431 	 
0.3761630775 	 -0.5920206416 	 -0.7127502361 	 
-0.1859007861 	 0.2692839482 	 -0.9449481747 	 
0.5279580615 	 -0.744970071 	 0.4077742987 	 
0.8567711966 	 -0.2530431067 	 0.4493465287 	 
0.6807732542 	 0.7324421826 	 -0.00873072215 	 
0.970738309 	 -0.1657527942 	 0.1737617524 	 
0.8421394237 	 -0.09086572004 	 -0.5315492564 	 
0.8693271683 	 -0.3502125729 	 -0.348742639 	 
-0.2616419792 	 0.42564159 	 -0.8662405622 	 
-0.4816243459 	 -0.411016835 	 0.7740175391 	 
-0.0302277106 	 -0.892245889 	 0.4505369675 	 
-0.467184348 	 0.8631049713 	 0.1918035285 	 
0.05707164059 	 -0.9052907316 	 0.4209412299 	 
0.6519158631 	 0.7156260166 	 -0.2507690409 	 
-0.9086193114 	 0.1129039455 	 -0.4020741798 	 
-0.2585663733 	 -0.9586151823 	 -0.1191652751 	 
-0.03755793375 	 -0.2693938773 	 -0.9622974283 	 
-0.1905547663 	 0.8701939523 	 -0.4543691962 	 
0.6098988662 	 0.0496873883 	 -0.7909200569 	 
0.2056353191 	 0.9212937022 	 0.3300485263 	 
-0.005374970268 	 0.5344877922 	 0.8451591032 	 
0.5294484834 	 -0.6178518618 	 0.5813289777 	 
-0.678645558 	 -0.7019357084 	 -0.2161630587 	 
-0.5441387069 	 0.5085013855 	 0.6673375522 	 
0.06140874208 	 -0.9980581708 	 0.01043331205 	 
0.7851904457 	 0.1718010478 	 0.5949456815 	 
-0.2769264672 	 0.8151029073 	 -0.5088408222 	 
-0.3147726927 	 0.5991412268 	 -0.7361711365 	 
-0.3817624935 	 0.9208325833 	 0.07952831048 	 
0.2866352531 	 -0.4772823717 	 0.8306875281 	 
0.669287022 	 0.04401314806 	 0.7416992147 	 
0.9943955783 	 -0.1041555401 	 0.01813993596 	 
0.3337731703 	 0.3276246537 	 0.8838877514 	 
-0.8845782538 	 0.2284061562 	 0.4066348987 	 
-0.1193101875 	 -0.9521857505 	 0.2812603343 	 
0.006620396101 	 -0.3759984344 	 0.9265966478 	 
0.9639664922 	 0.2660221945 	 0.0008910459886 	 
0.4051058337 	 -0.4799220716 	 0.7781799719 	 
0.8587651465 	 0.5091160849 	 -0.05764750809 	 
0.7011386058 	 0.6906355711 	 -0.177277081 	 
0.9830311296 	 0.1446371149 	 0.1128268729 	 
0.6189972235 	 -0.09842138375 	 0.7792019434 	 
0.06989681914 	 0.9958430725 	 -0.05840385023 	 


==> Data/sg123w_geos/Peval_dim3.txt <==
-0.01323089621 	 0.1283273682 	 -0.2019220525 	 
-0.0602829644 	 -0.1757827359 	 0.1195578866 	 
-0.1222757638 	 -0.08876269583 	 0.1653712522 	 
-0.1053645361 	 0.1382417555 	 -0.07081545881 	 
-0.1308414721 	 -0.05262210001 	 0.08036507146 	 
0.1957560256 	 0.0715220423 	 0.0709650199 	 
0.04297246774 	 0.2382653619 	 0.02593685234 	 
-0.03143775057 	 0.1257261508 	 0.07941576574 	 
0.06512291977 	 0.02091256681 	 -0.02248955601 	 
0.01803221636 	 0.06746034479 	 -0.1939851732 	 
0.1911936947 	 -0.1075733944 	 0.01396091621 	 
0.1271882264 	 0.1525208314 	 -0.0823867255 	 
-0.2094334804 	 0.05149525604 	 -0.01923168859 	 
0.04120877329 	 0.09585265994 	 -0.004344330521 	 
-0.04445132441 	 -0.09340929652 	 0.06995342338 	 
-0.04116631848 	 0.1176852518 	 -0.06397286887 	 
0.07890701379 	 0.1901807871 	 -0.1315113734 	 
0.1883474306 	 0.05526673622 	 -0.1319643936 	 
0.07443670431 	 0.05768939844 	 0.08571954064 	 
0.1883195149 	 0.08608763867 	 -0.1250568942 	 
0.1687790954 	 0.1702557855 	 -0.01101246279 	 
-0.08646207458 	 -0.1680874955 	 -0.04653607462 	 
-0.0766346675 	 0.00114332384 	 0.2158437818 	 
-0.2345744513 	 0.007196380644 	 -0.05043052081 	 
0.1081719691 	 0.04628500775 	 -0.08787470187 	 
0.08988567737 	 0.2085795451 	 0.09641487959 	 
-0.05511870738 	 0.1198850043 	 -0.09273276727 	 
-0.05961948042 	 -0.02460746131 	 -0.07760217918 	 
0.02454741219 	 0.06835664451 	 -0.1298757127 	 
0.1592500098 	 0.01491408179 	 0.1609726129 	 
-0.03329551885 	 -0.09778532169 	 0.02209832416 	 
-0.09346591884 	 0.1183021401 	 -0.1959314947 	 
0.1659440945 	 0.02239622258 	 -0.08668705976 	 
0.004644398463 	 0.05840497199 	 0.1123642201 	 
0.005447826002 	 0.06161160782 	 0.006292561654 	 
0.03839262542 	 -0.235144604 	 -0.0753592692 	 
-0.06323739063 	 0.1691757354 	 -0.1634150594 	 
-0.01690345293 	 -0.09633343357 	 -0.07601800367 	 
-0.1345876119 	 -0.01399403264 	 -0.1977065806 	 
0.1454997994 	 -0.08487229251 	 0.05137977367 	 
0.03985612737 	 -0.1380673693 	 0.001724222327 	 
-0.02099535813 	 0.1310158863 	 -0.01599955431 	 
0.09549063367 	 -0.0889198926 	 0.02336508351 	 
0.07249626812 	 -0.0552217559 	 -0.112051381 	 
0.1075365457 	 -0.1332771684 	 0.01062997699 	 
0.1580232395 	 -0.1034131147 	 -0.06421912616 	 
0.03037242884 	 -0.03058851407 	 -0.1011559639 	 
-0.1282850969 	 -0.08762362522 	 -0.1902690662 	 
0.1572546099 	 -0.02177082853 	 0.09768489485 	 
-0.2373728272 	 -0.0251075005 	 0.01823902445 	 
0.04328398117 	 -0.02612839466 	 -0.1399290137 	 
0.09544015203 	 0.06263515554 	 0.2090591651 	 
0.03554521933 	 -0.09149864402 	 0.1822899999 	 
0.04682336598 	 -0.03968789232 	 -0.03440629192 	 
0.2290662976 	 -0.08273564853 	 -0.03804490542 	 
0.0792745365 	 -0.1328651013 	 -0.06375716758 	 
-0.1067130367 	 -0.0260079346 	 -0.1153568555 	 
0.1973296553 	 0.01951604093 	 0.006099899884 	 
0.02101735644 	 0.2387096239 	 -0.007350774369 	 
-0.04446481811 	 0.1798020883 	 -0.06630249522 	 
0.06901185928 	 -0.1176811035 	 0.1336940794 	 
-0.1154935564 	 -0.1002027836 	 -0.1081846314 	 
0.1770331924 	 -0.1031345913 	 0.116924074 	 
0.1429108914 	 -0.09664831606 	 0.1317519713 	 
-0.04330438855 	 0.183141675 	 0.06213253355 	 
-0.1774529612 	 0.04808141468 	 0.1043365273 	 
0.08401502358 	 0.04050138443 	 0.2067681597 	 
0.1524606568 	 -0.09374146668 	 -0.01283056045 	 
0.1053704588 	 -0.03869816488 	 0.09994285174 	 
0.101827308 	 -0.0884344286 	 0.1825585221 	 
-0.1297420482 	 -0.07460341036 	 0.1404821462 	 
-0.03932932009 	 -0.007882823822 	 0.01338002307 	 
-0.1219521788 	 -0.1502695689 	 -0.08064368452 	 
0.1215941982 	 0.1336895029 	 -0.0805247856 	 
-0.1366120704 	 -0.03906786385 	 -0.1135877966 	 
-0.07009786895 	 -0.1348833669 	 0.01525188599 	 
0.12864942 	 0.2108027537 	 -0.03811905966 	 
-0.1670356362 	 0.1320620402 	 0.06670988436 	 
0.02711555817 	 0.2311861683 	 0.04592993846 	 
-0.05552430721 	 -0.1970313217 	 -0.005423439786 	 
-0.1517524761 	 -0.003865292181 	 0.0360343106 	 
0.05935516246 	 0.08221548183 	 -0.2043969626 	 
0.1905478167 	 0.0371546132 	 -0.04241600716 	 
0.1141676395 	 -0.1844836501 	 -0.116707398 	 
-0.001238664031 	 0.1817736365 	 0.06950795526 	 
-0.03944397335 	 0.0651398426 	 -0.1946654347 	 
-0.1334267589 	 -0.003536363018 	 0.06434676438 	 
-0.02393101378 	 -0.2085486108 	 -0.07650134332 	 
-0.09803768333 	 -0.2193437982 	 -0.01121669671 	 
-0.03451637448 	 -0.1167058891 	 0.02412268555 	 
-0.07002388561 	 0.1085545283 	 -0.02404350404 	 
-0.09917245915 	 0.2084791239 	 -0.09136513031 	 
-0.07374514561 	 0.0653376788 	 0.1303675451 	 
0.02738780122 	 -0.1932248738 	 -0.03045451119 	 
0.09954441285 	 0.04294680445 	 -0.1930575876 	 
0.1566411098 	 0.16713246 	 -0.004744646025 	 
-0.1224765898 	 0.03595512048 	 -0.2022901452 	 
0.1095297508 	 -0.1334779364 	 0.1363221763 	 
-0.08933140493 	 0.107077347 	 0.1489718379 	 
0.1083777255 	 0.004432789169 	 0.001887555351 	 


==> Data/sg123w_geos/disp.txt <==
1 17
MATERNNU 0.5 1 1.0625
2 8
MATERNNU 0.707107 1 0.5625
3 5
MATERNNU 0.866025 1 0.0625
loading bunny3Dpts.txt done.
data size: 1439710 x 3
0) 1
1) 3 3
2) 7 2
3) 15 2
4) 31 2
5) 63 2
6) 127 2
7) 255 2
8) 511 2
9) 1023 2
10) 2047 2
11) 4095 2
12) 8191 2
13) 16383 2
14) 32767 2
15) 65535 2
16) 131071 2
17) 262143 2
----
0) 1
1) 9 9
2) 65 7
3) 337 5
4) 1497 4
5) 6246 4
6) 24952 3
7) 97224 3
8) 365523 3
----
0) 1
1) 9 9
2) 58 6
3) 326 5
4) 1933 5
5) 12482 6
----
points(0): 1
lvl: 0 cmp err: 0
points(1): 3
lvl: 1 cmp err: 0
points(2): 7
lvl: 2 cmp err: 0
points(3): 15
lvl: 3 cmp err: 8.36457e-16
points(4): 31
lvl: 4 cmp err: 5.21829e-16
points(5): 63
lvl: 5 cmp err: 4.29314e-15
points(6): 127
lvl: 6 cmp err: 1.50913e-14
points(7): 255
lvl: 7 cmp err: 1.25653e-14
points(8): 511
lvl: 8 cmp err: 8.23378e-15
points(9): 1023
lvl: 9 cmp err: 7.32323e-15
points(10): 2047
lvl: 10 cmp err: 5.7956e-15
points(11): 4095
lvl: 11 cmp err: 5.28083e-15
points(12): 8191
lvl: 12 cmp err: 4.25577e-15
points(13): 16383
lvl: 13 cmp err: 4.09151e-15
points(14): 32767
lvl: 14 cmp err: 3.681e-15
points(15): 65535
lvl: 15 cmp err: 2.96886e-15
points(16): 131071
lvl: 16 cmp err: 1.16721e-14
points(17): 262143
lvl: 17 cmp err: 7.03978e-15
points(0): 1
lvl: 0 cmp err: 0
points(1): 9
lvl: 1 cmp err: 0
points(2): 65
lvl: 2 cmp err: 9.47854e-16
points(3): 337
lvl: 3 cmp err: 5.17662e-08
points(4): 1497
lvl: 4 cmp err: 4.04945e-08
points(5): 6246
lvl: 5 cmp err: 4.91261e-08
points(6): 24952
lvl: 6 cmp err: 4.07012e-08
points(7): 97224
lvl: 7 cmp err: 4.39233e-08
points(8): 365523
lvl: 8 cmp err: 1.07713e-07
points(0): 1
lvl: 0 cmp err: 0
points(1): 9
lvl: 1 cmp err: 0
points(2): 58
lvl: 2 cmp err: 9.3984e-16
points(3): 326
lvl: 3 cmp err: 4.80513e-08
points(4): 1933
lvl: 4 cmp err: 5.03727e-08
points(5): 12482
lvl: 5 cmp err: 9.74455e-08
setup of samplet kernel solver:  1174.82sec.
number of evaluation points:  1000000
computation of combiTech:     0.018349sec.
                              0
sparse grid points:           1
evaluation error:             0.969255
number of evaluation points:  1000000
computation of combiTech:     0.014504sec.
                              1
sparse grid points:           3
evaluation error:             0.962818
number of evaluation points:  1000000
computation of combiTech:     0.019126sec.
                              2
sparse grid points:           15
evaluation error:             0.824034
number of evaluation points:  1000000
computation of combiTech:     0.037138sec.
                              3
sparse grid points:           47
evaluation error:             0.736315
number of evaluation points:  1000000
computation of combiTech:     0.029406sec.
                              4
sparse grid points:           167
evaluation error:             0.685704
number of evaluation points:  1000000
computation of combiTech:     0.037714sec.
                              5
sparse grid points:           471
evaluation error:             0.409488
number of evaluation points:  1000000
computation of combiTech:     0.039434sec.
                              6
sparse grid points:           1400
evaluation error:             0.318847
number of evaluation points:  1000000
computation of combiTech:     0.059035sec.
                              7
sparse grid points:           3706
evaluation error:             0.236375
number of evaluation points:  1000000
computation of combiTech:     0.107528sec.
                              8
sparse grid points:           9870
evaluation error:             0.091425
number of evaluation points:  1000000
computation of combiTech:     0.159837sec.
                              9
sparse grid points:           24642
evaluation error:             0.0525197
number of evaluation points:  1000000
computation of combiTech:     0.524988sec.
                              10
sparse grid points:           61679
evaluation error:             0.0154136
number of evaluation points:  1000000
computation of combiTech:     0.47439sec.
                              11
sparse grid points:           147177
evaluation error:             0.00615175
number of evaluation points:  1000000
computation of combiTech:     2.18665sec.
                              12
sparse grid points:           351814
evaluation error:             0.0067212
number of evaluation points:  1000000
computation of combiTech:     1.98459sec.
                              13
sparse grid points:           814088
evaluation error:             0.00799571
number of evaluation points:  1000000
computation of combiTech:     8.03784sec.
                              14
sparse grid points:           1880604
evaluation error:             0.00364166
number of evaluation points:  1000000
computation of combiTech:     8.8796sec.
                              15
sparse grid points:           4246729
evaluation error:             0.00264125
number of evaluation points:  1000000
computation of combiTech:     38.1458sec.
                              16
sparse grid points:           9569971
evaluation error:             0.00132411
number of evaluation points:  1000000
computation of combiTech:     38.4475sec.
                              17
sparse grid points:           21189903
evaluation error:             0.000572739


==> Data/sg123w_geos/sparseGrid123w.txt <==
0 	 1 	 0.9692550119 	 
1 	 3 	 0.9628182984 	 
2 	 15 	 0.8240340046 	 
3 	 47 	 0.7363152018 	 
4 	 167 	 0.685703913 	 
5 	 471 	 0.409488171 	 
6 	 1400 	 0.3188467589 	 
7 	 3706 	 0.2363751078 	 
8 	 9870 	 0.09142502937 	 
9 	 24642 	 0.05251968775 	 
10 	 61679 	 0.01541358156 	 
11 	 147177 	 0.006151748391 	 
12 	 351814 	 0.006721203119 	 
13 	 814088 	 0.00799570564 	 
14 	 1880604 	 0.003641659789 	 
15 	 4246729 	 0.002641245552 	 
16 	 9569971 	 0.001324110068 	 
17 	 21189903 	 0.0005727391803 	 


==> Data/sg123w_geos_work/disp.txt <==
1 9
MATERNNU 0.5 1 1.0625
1.19512 7
MATERNNU 0.707107 1 0.5625
1.48485 6
MATERNNU 0.866025 1 0.0625
loading bunny3Dpts.txt done.
data size: 1439710 x 3
0) 1
1) 3 3
2) 7 2
3) 15 2
4) 31 2
5) 63 2
6) 127 2
7) 255 2
8) 511 2
9) 1023 2
----
0) 1
1) 9 9
2) 65 7
3) 337 5
4) 1497 4
5) 6246 4
6) 24952 3
7) 97224 3
----
0) 1
1) 9 9
2) 58 6
3) 326 5
4) 1933 5
5) 12482 6
6) 88489 7
----
points(0): 1
lvl: 0 cmp err: 0
points(1): 3
lvl: 1 cmp err: 0
points(2): 7
lvl: 2 cmp err: 0
points(3): 15
lvl: 3 cmp err: 8.36457e-16
points(4): 31
lvl: 4 cmp err: 5.21829e-16
points(5): 63
lvl: 5 cmp err: 4.29314e-15
points(6): 127
lvl: 6 cmp err: 1.50913e-14
points(7): 255
lvl: 7 cmp err: 1.25653e-14
points(8): 511
lvl: 8 cmp err: 8.23378e-15
points(9): 1023
lvl: 9 cmp err: 7.32323e-15
points(0): 1
lvl: 0 cmp err: 0
points(1): 9
lvl: 1 cmp err: 0
points(2): 65
lvl: 2 cmp err: 1.149e-15
points(3): 337
lvl: 3 cmp err: 4.06019e-08
points(4): 1497
lvl: 4 cmp err: 3.78936e-08
points(5): 6246
lvl: 5 cmp err: 5.51981e-08
points(6): 24952
lvl: 6 cmp err: 3.86583e-08
points(7): 97224
lvl: 7 cmp err: 4.08912e-08
points(0): 1
lvl: 0 cmp err: 0
points(1): 9
lvl: 1 cmp err: 0
points(2): 58
lvl: 2 cmp err: 9.98003e-16
points(3): 326
lvl: 3 cmp err: 3.39388e-08
points(4): 1933
lvl: 4 cmp err: 5.54198e-08
points(5): 12482
lvl: 5 cmp err: 9.04501e-08
points(6): 88489
lvl: 6 cmp err: 5.73555e-08
setup of samplet kernel solver:  684.187sec.
number of evaluation points:  1000000
computation of combiTech:     0.01766sec.
                              0
sparse grid points:           1
evaluation error:             0.969255
number of evaluation points:  1000000
computation of combiTech:     0.032121sec.
                              1
sparse grid points:           3
evaluation error:             0.962818
number of evaluation points:  1000000
computation of combiTech:     0.044631sec.
                              2
sparse grid points:           23
evaluation error:             0.766061
number of evaluation points:  1000000
computation of combiTech:     0.05651sec.
                              3
sparse grid points:           232
evaluation error:             0.396512
number of evaluation points:  1000000
computation of combiTech:     0.050955sec.
                              4
sparse grid points:           1370
evaluation error:             0.246092
number of evaluation points:  1000000
computation of combiTech:     0.175836sec.
                              5
sparse grid points:           5466
evaluation error:             0.0898753
number of evaluation points:  1000000
computation of combiTech:     1.11729sec.
                              6
sparse grid points:           27078
evaluation error:             0.019073
number of evaluation points:  1000000
computation of combiTech:     1.09588sec.
                              7
sparse grid points:           107918
evaluation error:             0.0072526
number of evaluation points:  1000000
computation of combiTech:     7.39007sec.
                              8
sparse grid points:           406541
evaluation error:             0.00352328
number of evaluation points:  1000000
computation of combiTech:     56.7114sec.
                              9
sparse grid points:           1781695
evaluation error:             0.00102052


==> Data/sg123w_geos_work/sparseGrid123w.txt <==
0 	 1 	 0.9692550119 	 
1 	 3 	 0.9628182984 	 
2 	 23 	 0.7660607855 	 
3 	 232 	 0.3965123553 	 
4 	 1370 	 0.2460915385 	 
5 	 5466 	 0.08987525873 	 
6 	 27078 	 0.01907304043 	 
7 	 107918 	 0.007252595423 	 
8 	 406541 	 0.003523281866 	 
9 	 1781695 	 0.001020524273 	 


==> Data/sg123w_work/disp.txt <==
1 9
MATERNNU 0.5 1 1.0625
1.19512 7
MATERNNU 0.707107 1 0.5625
1.48485 6
MATERNNU 0.866025 1 0.0625
points(0): 2
lvl: 0 cmp err: 0
points(1): 3
lvl: 1 cmp err: 0
points(2): 5
lvl: 2 cmp err: 0
points(3): 9
lvl: 3 cmp err: 0
points(4): 17
lvl: 4 cmp err: 8.51376e-16
points(5): 33
lvl: 5 cmp err: 1.29514e-15
points(6): 65
lvl: 6 cmp err: 1.0151e-15
points(7): 129
lvl: 7 cmp err: 9.19148e-16
points(8): 257
lvl: 8 cmp err: 1.18618e-15
points(9): 513
lvl: 9 cmp err: 1.74156e-15
points(0): 4
lvl: 0 cmp err: 0
points(1): 9
lvl: 1 cmp err: 0
points(2): 25
lvl: 2 cmp err: 5.18218e-16
points(3): 81
lvl: 3 cmp err: 4.42698e-07
points(4): 289
lvl: 4 cmp err: 2.88867e-07
points(5): 1089
lvl: 5 cmp err: 6.22904e-07
points(6): 4225
lvl: 6 cmp err: 5.80305e-07
points(7): 16641
lvl: 7 cmp err: 1.26681e-06
points(0): 8
lvl: 0 cmp err: 0
points(1): 27
lvl: 1 cmp err: 4.45888e-07
points(2): 125
lvl: 2 cmp err: 7.23566e-08
points(3): 729
lvl: 3 cmp err: 4.31892e-07
points(4): 4913
lvl: 4 cmp err: 1.10228e-06
points(5): 35937
lvl: 5 cmp err: 9.67592e-07
points(6): 274625
lvl: 6 cmp err: 6.81383e-07
setup of samplet kernel solver:  1638.07sec.
number of evaluation points:  1000000
computation of combiTech:     0.021745sec.
                              0
sparse grid points:           64
evaluation error:             0.494018
number of evaluation points:  1000000
computation of combiTech:     0.023704sec.
                              1
sparse grid points:           96
evaluation error:             0.412878
number of evaluation points:  1000000
computation of combiTech:     0.034251sec.
                              2
sparse grid points:           392
evaluation error:             0.13629
number of evaluation points:  1000000
computation of combiTech:     0.070571sec.
                              3
sparse grid points:           1866
evaluation error:             0.0162708
number of evaluation points:  1000000
computation of combiTech:     0.070828sec.
                              4
sparse grid points:           4473
evaluation error:             0.0123902
number of evaluation points:  1000000
computation of combiTech:     0.380049sec.
                              5
sparse grid points:           16571
evaluation error:             0.00738106
number of evaluation points:  1000000
computation of combiTech:     2.76621sec.
                              6
sparse grid points:           84633
evaluation error:             0.00247277
number of evaluation points:  1000000
computation of combiTech:     2.75558sec.
                              7
sparse grid points:           172601
evaluation error:             0.00127296
number of evaluation points:  1000000
computation of combiTech:     22.7166sec.
                              8
sparse grid points:           702601
evaluation error:             0.000272782
number of evaluation points:  1000000
computation of combiTech:     207.544sec.
                              9
sparse grid points:           4041441
evaluation error:             3.66265e-05


==> Data/sg123w_work/sparseGrid123w.txt <==
0 	 64 	 0.4940184919 	 
1 	 96 	 0.4128775334 	 
2 	 392 	 0.1362896078 	 
3 	 1866 	 0.01627084941 	 
4 	 4473 	 0.01239021983 	 
5 	 16571 	 0.007381056781 	 
6 	 84633 	 0.002472771115 	 
7 	 172601 	 0.001272961078 	 
8 	 702601 	 0.0002727824354 	 
9 	 4041441 	 3.662653967e-05 	 


==> Data/sg1D/disp1.txt <==
Dimension: 1
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    23.6237sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  4
computation of combiTech:     0.003971sec.
sparse grid points:           1
evaluation error:             0.355264
relative L2-error:            0.308397
number of evaluation points:  4
computation of combiTech:     4.3e-05sec.
sparse grid points:           3
evaluation error:             0.152105
relative L2-error:            0.127149
number of evaluation points:  4
computation of combiTech:     4.8e-05sec.
sparse grid points:           7
evaluation error:             0.0344221
relative L2-error:            0.0287216
number of evaluation points:  4
computation of combiTech:     4.8e-05sec.
sparse grid points:           15
evaluation error:             0.00140535
relative L2-error:            0.00117239
number of evaluation points:  4
computation of combiTech:     9.6e-05sec.
sparse grid points:           31
evaluation error:             0.000127743
relative L2-error:            0.000106613
number of evaluation points:  4
computation of combiTech:     0.00016sec.
sparse grid points:           63
evaluation error:             1.72695e-07
relative L2-error:            1.76575e-07
number of evaluation points:  4
computation of combiTech:     0.000303sec.
sparse grid points:           127
evaluation error:             5.19908e-08
relative L2-error:            5.26441e-08
number of evaluation points:  4
computation of combiTech:     0.000539sec.
sparse grid points:           255
evaluation error:             1.03342e-08
relative L2-error:            1.03857e-08
number of evaluation points:  4
computation of combiTech:     0.001068sec.
sparse grid points:           511
evaluation error:             1.2475e-09
relative L2-error:            1.04074e-09
number of evaluation points:  4
computation of combiTech:     0.001941sec.
sparse grid points:           1023
evaluation error:             2.41885e-11
relative L2-error:            2.15596e-11
number of evaluation points:  4
computation of combiTech:     0.003964sec.
sparse grid points:           2047
evaluation error:             7.63882e-12
relative L2-error:            6.85933e-12
number of evaluation points:  4
computation of combiTech:     0.007714sec.
sparse grid points:           4095
evaluation error:             1.84344e-12
relative L2-error:            1.69616e-12
number of evaluation points:  4
computation of combiTech:     0.013951sec.
sparse grid points:           8191
evaluation error:             1.63053e-13
relative L2-error:            1.67374e-13
number of evaluation points:  4
computation of combiTech:     0.026445sec.
sparse grid points:           16383
evaluation error:             4.3095e-14
relative L2-error:            4.83595e-14
number of evaluation points:  4
computation of combiTech:     0.052619sec.
sparse grid points:           32767
evaluation error:             5.40258e-14
relative L2-error:            5.6908e-14
number of evaluation points:  4
computation of combiTech:     0.098611sec.
sparse grid points:           65535
evaluation error:             1.44977e-13
relative L2-error:            1.506e-13
number of evaluation points:  4
computation of combiTech:     0.190519sec.
sparse grid points:           131071
evaluation error:             1.89871e-13
relative L2-error:            2.09341e-13
number of evaluation points:  4
computation of combiTech:     0.406161sec.
sparse grid points:           262143
evaluation error:             1.66637e-13
relative L2-error:            1.89905e-13


==> Data/sg1D/disp2.txt <==
Dimension: 2
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    22.7328sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  16
computation of combiTech:     0.004265sec.
sparse grid points:           1
evaluation error:             0.555748
relative L2-error:            0.490362
number of evaluation points:  16
computation of combiTech:     0.000112sec.
sparse grid points:           5
evaluation error:             0.285978
relative L2-error:            0.229221
number of evaluation points:  16
computation of combiTech:     0.000134sec.
sparse grid points:           17
evaluation error:             0.116355
relative L2-error:            0.0873164
number of evaluation points:  16
computation of combiTech:     0.00016sec.
sparse grid points:           49
evaluation error:             0.0348991
relative L2-error:            0.0243435
number of evaluation points:  16
computation of combiTech:     0.00013sec.
sparse grid points:           129
evaluation error:             0.00884099
relative L2-error:            0.00615878
number of evaluation points:  16
computation of combiTech:     0.000197sec.
sparse grid points:           321
evaluation error:             0.000907123
relative L2-error:            0.000634386
number of evaluation points:  16
computation of combiTech:     0.00055sec.
sparse grid points:           769
evaluation error:             6.88093e-05
relative L2-error:            4.78876e-05
number of evaluation points:  16
computation of combiTech:     0.000753sec.
sparse grid points:           1793
evaluation error:             1.10796e-05
relative L2-error:            7.71225e-06
number of evaluation points:  16
computation of combiTech:     0.001711sec.
sparse grid points:           4097
evaluation error:             3.95037e-07
relative L2-error:            2.74883e-07
number of evaluation points:  16
computation of combiTech:     0.002779sec.
sparse grid points:           9217
evaluation error:             1.24792e-08
relative L2-error:            8.99003e-09
number of evaluation points:  16
computation of combiTech:     0.006797sec.
sparse grid points:           20481
evaluation error:             8.09986e-10
relative L2-error:            6.02422e-10
number of evaluation points:  16
computation of combiTech:     0.010847sec.
sparse grid points:           45057
evaluation error:             8.57588e-11
relative L2-error:            6.00225e-11
number of evaluation points:  16
computation of combiTech:     0.028363sec.
sparse grid points:           98305
evaluation error:             2.95893e-12
relative L2-error:            2.55943e-12
number of evaluation points:  16
computation of combiTech:     0.054021sec.
sparse grid points:           212993
evaluation error:             1.20695e-12
relative L2-error:            8.68323e-13
number of evaluation points:  16
computation of combiTech:     0.090493sec.
sparse grid points:           458753
evaluation error:             1.65336e-13
relative L2-error:            1.42087e-13
number of evaluation points:  16
computation of combiTech:     0.185983sec.
sparse grid points:           983041
evaluation error:             2.23932e-13
relative L2-error:            2.1756e-13
number of evaluation points:  16
computation of combiTech:     0.450137sec.
sparse grid points:           2097153
evaluation error:             2.23325e-13
relative L2-error:            2.24858e-13
number of evaluation points:  16
computation of combiTech:     0.932907sec.
sparse grid points:           4456449
evaluation error:             2.2895e-13
relative L2-error:            2.48174e-13


==> Data/sg1D/disp3.txt <==
Dimension: 3
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    22.4941sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  64
computation of combiTech:     0.003855sec.
sparse grid points:           1
evaluation error:             0.693723
relative L2-error:            0.62399
number of evaluation points:  64
computation of combiTech:     8.6e-05sec.
sparse grid points:           7
evaluation error:             0.416382
relative L2-error:            0.334278
number of evaluation points:  64
computation of combiTech:     0.000364sec.
sparse grid points:           31
evaluation error:             0.213079
relative L2-error:            0.157079
number of evaluation points:  64
computation of combiTech:     0.000357sec.
sparse grid points:           111
evaluation error:             0.0896395
relative L2-error:            0.0600552
number of evaluation points:  64
computation of combiTech:     0.000416sec.
sparse grid points:           351
evaluation error:             0.0330795
relative L2-error:            0.0207804
number of evaluation points:  64
computation of combiTech:     0.000592sec.
sparse grid points:           1023
evaluation error:             0.00977924
relative L2-error:            0.00580471
number of evaluation points:  64
computation of combiTech:     0.000959sec.
sparse grid points:           2815
evaluation error:             0.00229254
relative L2-error:            0.00133054
number of evaluation points:  64
computation of combiTech:     0.0015sec.
sparse grid points:           7423
evaluation error:             0.000373276
relative L2-error:            0.000216624
number of evaluation points:  64
computation of combiTech:     0.00363sec.
sparse grid points:           18943
evaluation error:             1.78938e-05
relative L2-error:            1.08008e-05
number of evaluation points:  64
computation of combiTech:     0.008689sec.
sparse grid points:           47103
evaluation error:             1.52312e-06
relative L2-error:            8.97874e-07
number of evaluation points:  64
computation of combiTech:     0.014423sec.
sparse grid points:           114687
evaluation error:             5.71462e-07
relative L2-error:            3.32236e-07
number of evaluation points:  64
computation of combiTech:     0.025978sec.
sparse grid points:           274431
evaluation error:             3.9331e-08
relative L2-error:            2.28234e-08
number of evaluation points:  64
computation of combiTech:     0.05952sec.
sparse grid points:           647167
evaluation error:             2.2393e-09
relative L2-error:            1.30604e-09
number of evaluation points:  64
computation of combiTech:     0.13173sec.
sparse grid points:           1507327
evaluation error:             1.22914e-10
relative L2-error:            7.14776e-11
number of evaluation points:  64
computation of combiTech:     0.308742sec.
sparse grid points:           3473407
evaluation error:             2.39133e-12
relative L2-error:            1.40901e-12
number of evaluation points:  64
computation of combiTech:     0.764958sec.
sparse grid points:           7929855
evaluation error:             5.24679e-13
relative L2-error:            4.62342e-13
number of evaluation points:  64
computation of combiTech:     1.77579sec.
sparse grid points:           17956863
evaluation error:             3.48844e-13
relative L2-error:            3.46183e-13
number of evaluation points:  64
computation of combiTech:     4.16174sec.
sparse grid points:           40370175
evaluation error:             5.14224e-13
relative L2-error:            5.57236e-13


==> Data/sg1D/disp4.txt <==
Dimension: 4
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    22.4389sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  256
computation of combiTech:     0.00912sec.
sparse grid points:           1
evaluation error:             0.789021
relative L2-error:            0.722666
number of evaluation points:  256
computation of combiTech:     0.006978sec.
sparse grid points:           9
evaluation error:             0.533995
relative L2-error:            0.436055
number of evaluation points:  256
computation of combiTech:     0.001321sec.
sparse grid points:           49
evaluation error:             0.315543
relative L2-error:            0.233872
number of evaluation points:  256
computation of combiTech:     0.000813sec.
sparse grid points:           209
evaluation error:             0.160098
relative L2-error:            0.107026
number of evaluation points:  256
computation of combiTech:     0.001027sec.
sparse grid points:           769
evaluation error:             0.0721088
relative L2-error:            0.0441446
number of evaluation points:  256
computation of combiTech:     0.001987sec.
sparse grid points:           2561
evaluation error:             0.0282192
relative L2-error:            0.0159597
number of evaluation points:  256
computation of combiTech:     0.002956sec.
sparse grid points:           7937
evaluation error:             0.00957668
relative L2-error:            0.00506192
number of evaluation points:  256
computation of combiTech:     0.011754sec.
sparse grid points:           23297
evaluation error:             0.00278052
relative L2-error:            0.00139798
number of evaluation points:  256
computation of combiTech:     0.019146sec.
sparse grid points:           65537
evaluation error:             0.000653727
relative L2-error:            0.00031836
number of evaluation points:  256
computation of combiTech:     0.038185sec.
sparse grid points:           178177
evaluation error:             0.000117708
relative L2-error:            5.698e-05
number of evaluation points:  256
computation of combiTech:     0.079285sec.
sparse grid points:           471041
evaluation error:             1.30224e-05
relative L2-error:            6.31496e-06
number of evaluation points:  256
computation of combiTech:     0.165072sec.
sparse grid points:           1216513
evaluation error:             3.17519e-07
relative L2-error:            1.79226e-07
number of evaluation points:  256
computation of combiTech:     0.345101sec.
sparse grid points:           3080193
evaluation error:             3.27734e-08
relative L2-error:            1.77306e-08
number of evaluation points:  256
computation of combiTech:     0.790222sec.
sparse grid points:           7667713
evaluation error:             2.06563e-08
relative L2-error:            1.0082e-08
number of evaluation points:  256
computation of combiTech:     2.19135sec.
sparse grid points:           18808833
evaluation error:             2.27604e-09
relative L2-error:            1.10233e-09
number of evaluation points:  256
computation of combiTech:     4.65883sec.
sparse grid points:           45547521
evaluation error:             1.93278e-10
relative L2-error:            9.38592e-11
number of evaluation points:  256
computation of combiTech:     12.0802sec.
sparse grid points:           109051905
evaluation error:             1.36471e-11
relative L2-error:            6.7884e-12
number of evaluation points:  256
computation of combiTech:     32.8981sec.
sparse grid points:           258473985
evaluation error:             2.49002e-12
relative L2-error:            2.39871e-12


==> Data/sg1D/disp5.txt <==
Dimension: 5
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    22.8478sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  1024
computation of combiTech:     0.00361sec.
sparse grid points:           1
evaluation error:             0.85482
relative L2-error:            0.795574
number of evaluation points:  1024
computation of combiTech:     0.010196sec.
sparse grid points:           11
evaluation error:             0.634675
relative L2-error:            0.529797
number of evaluation points:  1024
computation of combiTech:     0.009602sec.
sparse grid points:           71
evaluation error:             0.416662
relative L2-error:            0.313842
number of evaluation points:  1024
computation of combiTech:     0.011715sec.
sparse grid points:           351
evaluation error:             0.240442
relative L2-error:            0.162742
number of evaluation points:  1024
computation of combiTech:     0.004912sec.
sparse grid points:           1471
evaluation error:             0.124302
relative L2-error:            0.0761392
number of evaluation points:  1024
computation of combiTech:     0.010611sec.
sparse grid points:           5503
evaluation error:             0.0574169
relative L2-error:            0.0320733
number of evaluation points:  1024
computation of combiTech:     0.013397sec.
sparse grid points:           18943
evaluation error:             0.0237047
relative L2-error:            0.0121593
number of evaluation points:  1024
computation of combiTech:     0.030927sec.
sparse grid points:           61183
evaluation error:             0.00873837
relative L2-error:            0.004163
number of evaluation points:  1024
computation of combiTech:     0.077851sec.
sparse grid points:           187903
evaluation error:             0.00283697
relative L2-error:            0.00126793
number of evaluation points:  1024
computation of combiTech:     0.160788sec.
sparse grid points:           553983
evaluation error:             0.000802029
relative L2-error:            0.000340868
number of evaluation points:  1024
computation of combiTech:     0.346733sec.
sparse grid points:           1579007
evaluation error:             0.000191572
relative L2-error:            7.86824e-05
number of evaluation points:  1024
computation of combiTech:     0.744409sec.
sparse grid points:           4374527
evaluation error:             3.66596e-05
relative L2-error:            1.48308e-05
number of evaluation points:  1024
computation of combiTech:     1.73428sec.
sparse grid points:           11829247
evaluation error:             5.13817e-06
relative L2-error:            2.07457e-06
number of evaluation points:  1024
computation of combiTech:     4.22399sec.
sparse grid points:           31326207
evaluation error:             4.14789e-07
relative L2-error:            1.69561e-07
number of evaluation points:  1024
computation of combiTech:     11.3913sec.
sparse grid points:           81461247
evaluation error:             1.0999e-08
relative L2-error:            4.83048e-09
number of evaluation points:  1024
computation of combiTech:     31.492sec.
sparse grid points:           208470015
evaluation error:             4.3077e-09
relative L2-error:            1.75316e-09
number of evaluation points:  1024
computation of combiTech:     93.0303sec.
sparse grid points:           525991935
evaluation error:             5.06859e-10
relative L2-error:            2.16493e-10
number of evaluation points:  1024
computation of combiTech:     286.495sec.
sparse grid points:           1310457855
evaluation error:             1.02625e-10
relative L2-error:            6.73815e-11


==> Data/sg1D/disp6.txt <==
Dimension: 6
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    22.1492sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  4096
computation of combiTech:     0.00419sec.
sparse grid points:           1
evaluation error:             0.900203
relative L2-error:            0.849421
number of evaluation points:  4096
computation of combiTech:     0.000621sec.
sparse grid points:           13
evaluation error:             0.717795
relative L2-error:            0.613025
number of evaluation points:  4096
computation of combiTech:     0.004358sec.
sparse grid points:           97
evaluation error:             0.511567
relative L2-error:            0.393691
number of evaluation points:  4096
computation of combiTech:     0.002362sec.
sparse grid points:           545
evaluation error:             0.325381
relative L2-error:            0.224635
number of evaluation points:  4096
computation of combiTech:     0.005206sec.
sparse grid points:           2561
evaluation error:             0.186875
relative L2-error:            0.116016
number of evaluation points:  4096
computation of combiTech:     0.011592sec.
sparse grid points:           10625
evaluation error:             0.0972176
relative L2-error:            0.0545811
number of evaluation points:  4096
computation of combiTech:     0.030901sec.
sparse grid points:           40193
evaluation error:             0.0459062
relative L2-error:            0.023425
number of evaluation points:  4096
computation of combiTech:     0.084088sec.
sparse grid points:           141569
evaluation error:             0.0197139
relative L2-error:            0.00921503
number of evaluation points:  4096
computation of combiTech:     0.24109sec.
sparse grid points:           471041
evaluation error:             0.00767182
relative L2-error:            0.00330994
number of evaluation points:  4096
computation of combiTech:     0.600895sec.
sparse grid points:           1496065
evaluation error:             0.00269587
relative L2-error:            0.00108312
number of evaluation points:  4096
computation of combiTech:     1.41997sec.
sparse grid points:           4571137
evaluation error:             0.000848177
relative L2-error:            0.000320609
number of evaluation points:  4096
computation of combiTech:     3.66736sec.
sparse grid points:           13516801
evaluation error:             0.000235651
relative L2-error:            8.47395e-05
number of evaluation points:  4096
computation of combiTech:     9.69153sec.
sparse grid points:           38862849
evaluation error:             5.67026e-05
relative L2-error:            1.96611e-05
number of evaluation points:  4096
computation of combiTech:     27.217sec.
sparse grid points:           109051905
evaluation error:             1.13926e-05
relative L2-error:            3.86871e-06
number of evaluation points:  4096
computation of combiTech:     75.873sec.
sparse grid points:           299565057
evaluation error:             1.80282e-06
relative L2-error:            6.07939e-07
number of evaluation points:  4096
computation of combiTech:     244.506sec.
sparse grid points:           807600129
evaluation error:             2.03606e-07
relative L2-error:            6.87074e-08
number of evaluation points:  4096
computation of combiTech:     774.067sec.
sparse grid points:           2141192193
evaluation error:             1.38756e-08
relative L2-error:            4.80492e-09
number of evaluation points:  4096
computation of combiTech:     2497.74sec.
sparse grid points:           5592842241
evaluation error:             1.47089e-09
relative L2-error:            1.75487e-09


==> Data/sg1D/disp7.txt <==
Dimension: 7
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    21.8753sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  16384
computation of combiTech:     0.003837sec.
sparse grid points:           1
evaluation error:             0.931465
relative L2-error:            0.88916
number of evaluation points:  16384
computation of combiTech:     0.002106sec.
sparse grid points:           15
evaluation error:             0.784626
relative L2-error:            0.684944
number of evaluation points:  16384
computation of combiTech:     0.004188sec.
sparse grid points:           127
evaluation error:             0.597319
relative L2-error:            0.470789
number of evaluation points:  16384
computation of combiTech:     0.00953sec.
sparse grid points:           799
evaluation error:             0.410507
relative L2-error:            0.290249
number of evaluation points:  16384
computation of combiTech:     0.025893sec.
sparse grid points:           4159
evaluation error:             0.256557
relative L2-error:            0.162598
number of evaluation points:  16384
computation of combiTech:     0.073689sec.
sparse grid points:           18943
evaluation error:             0.146478
relative L2-error:            0.0834926
number of evaluation points:  16384
computation of combiTech:     0.205812sec.
sparse grid points:           78079
evaluation error:             0.0766322
relative L2-error:            0.039431
number of evaluation points:  16384
computation of combiTech:     0.52277sec.
sparse grid points:           297727
evaluation error:             0.0368418
relative L2-error:            0.0172094
number of evaluation points:  16384
computation of combiTech:     1.33826sec.
sparse grid points:           1066495
evaluation error:             0.0162778
relative L2-error:            0.00694436
number of evaluation points:  16384
computation of combiTech:     3.11217sec.
sparse grid points:           3629055
evaluation error:             0.0066055
relative L2-error:            0.00259085
number of evaluation points:  16384
computation of combiTech:     7.85795sec.
sparse grid points:           11829247
evaluation error:             0.00245552
relative L2-error:            0.000892191
number of evaluation points:  16384
computation of combiTech:     22.3172sec.
sparse grid points:           37175295
evaluation error:             0.000832104
relative L2-error:            0.000282316
number of evaluation points:  16384
computation of combiTech:     63.2255sec.
sparse grid points:           113213439
evaluation error:             0.000255271
relative L2-error:            8.16138e-05
number of evaluation points:  16384
computation of combiTech:     174.059sec.
sparse grid points:           335478783
evaluation error:             7.01011e-05
relative L2-error:            2.13345e-05
number of evaluation points:  16384
computation of combiTech:     509.417sec.
sparse grid points:           970522623
evaluation error:             1.69561e-05
relative L2-error:            4.96813e-06
number of evaluation points:  16384


==> Data/sg1D/disp8.txt <==
Dimension: 8
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 6.87186e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 9.21428e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.26701e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 9.69421e-16
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.40315e-15
    55 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.77259e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 1.93768e-15
    63 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.61923e-15
    64 (0.000488281,0.000488281) 
points(11): 4095
lvl: 11 cmp err: 1.96716e-15
    61 (0.000244141,0.000244141) 
points(12): 8191
lvl: 12 cmp err: 1.7876e-15
    57 (0.00012207,0.00012207) 
points(13): 16383
lvl: 13 cmp err: 1.64243e-15
    51 (6.10352e-05,6.10352e-05) 
points(14): 32767
lvl: 14 cmp err: 1.49124e-15
    46 (3.05176e-05,3.05176e-05) 
points(15): 65535
lvl: 15 cmp err: 2.40206e-15
    27 (1.52588e-05,1.52588e-05) 
points(16): 131071
lvl: 16 cmp err: 1.97125e-15
    23 (7.62939e-06,7.62939e-06) 
points(17): 262143
lvl: 17 cmp err: 1.72705e-15
    19 (3.8147e-06,3.8147e-06) 
setup of one dimensional matrices:    20.9476sec.
solution accuracy:
3.553e-01 
1.521e-01 
3.442e-02 
1.405e-03 
1.277e-04 
1.727e-07 
5.199e-08 
1.033e-08 
1.248e-09 
2.419e-11 
7.639e-12 
1.843e-12 
1.631e-13 
4.309e-14 
5.403e-14 
1.450e-13 
1.899e-13 
1.666e-13 
number of evaluation points:  65536
computation of combiTech:     0.027846sec.
sparse grid points:           1
evaluation error:             0.952974
relative L2-error:            0.918465
number of evaluation points:  65536
computation of combiTech:     0.011893sec.
sparse grid points:           17
evaluation error:             0.837286
relative L2-error:            0.745823
number of evaluation points:  65536
computation of combiTech:     0.017407sec.
sparse grid points:           161
evaluation error:             0.672511
relative L2-error:            0.543208
number of evaluation points:  65536


==> Data/sg1D/sg1DTP_dim1.txt <==
0 	 1 	 0.3552638357 	 0.3083971918 	 
1 	 3 	 0.1521052379 	 0.1271489339 	 
2 	 7 	 0.0344220642 	 0.02872158759 	 
3 	 15 	 0.001405353935 	 0.001172389472 	 
4 	 31 	 0.0001277429589 	 0.0001066126579 	 
5 	 63 	 1.726949763e-07 	 1.765753218e-07 	 
6 	 127 	 5.199082888e-08 	 5.264405998e-08 	 
7 	 255 	 1.033415934e-08 	 1.038567198e-08 	 
8 	 511 	 1.247502036e-09 	 1.04073722e-09 	 
9 	 1023 	 2.418853016e-11 	 2.155955735e-11 	 
10 	 2047 	 7.638823089e-12 	 6.859329164e-12 	 
11 	 4095 	 1.843437258e-12 	 1.696155525e-12 	 
12 	 8191 	 1.630527222e-13 	 1.673737267e-13 	 
13 	 16383 	 4.309496242e-14 	 4.835950258e-14 	 
14 	 32767 	 5.402578412e-14 	 5.690801582e-14 	 
15 	 65535 	 1.449772739e-13 	 1.506003513e-13 	 
16 	 131071 	 1.898708597e-13 	 2.093406959e-13 	 
17 	 262143 	 1.666370423e-13 	 1.899046618e-13 	 


==> Data/sg1D/sg1DTP_dim2.txt <==
0 	 1 	 0.5557482246 	 0.4903617165 	 
1 	 5 	 0.2859782253 	 0.2292206348 	 
2 	 17 	 0.1163550041 	 0.0873163541 	 
3 	 49 	 0.03489913881 	 0.02434353089 	 
4 	 129 	 0.008840991447 	 0.006158775277 	 
5 	 321 	 0.0009071233424 	 0.0006343855528 	 
6 	 769 	 6.880925431e-05 	 4.788763191e-05 	 
7 	 1793 	 1.107956311e-05 	 7.712245926e-06 	 
8 	 4097 	 3.950366246e-07 	 2.748825992e-07 	 
9 	 9217 	 1.247915903e-08 	 8.990033262e-09 	 
10 	 20481 	 8.099855564e-10 	 6.024219614e-10 	 
11 	 45057 	 8.575883346e-11 	 6.002252766e-11 	 
12 	 98305 	 2.95893348e-12 	 2.559431501e-12 	 
13 	 212993 	 1.206951239e-12 	 8.683228268e-13 	 
14 	 458753 	 1.653364787e-13 	 1.420869116e-13 	 
15 	 983041 	 2.239320426e-13 	 2.175595123e-13 	 
16 	 2097153 	 2.233250024e-13 	 2.248579654e-13 	 
17 	 4456449 	 2.289498129e-13 	 2.481739893e-13 	 


==> Data/sg1D/sg1DTP_dim3.txt <==
0 	 1 	 0.6937228983 	 0.6239898268 	 
1 	 7 	 0.4163822679 	 0.3342779257 	 
2 	 31 	 0.2130790715 	 0.1570792835 	 
3 	 111 	 0.08963953619 	 0.06005522628 	 
4 	 351 	 0.03307946345 	 0.02078042152 	 
5 	 1023 	 0.009779237639 	 0.005804714124 	 
6 	 2815 	 0.00229254217 	 0.001330541016 	 
7 	 7423 	 0.0003732757656 	 0.0002166242 	 
8 	 18943 	 1.789375267e-05 	 1.080077738e-05 	 
9 	 47103 	 1.523117973e-06 	 8.978736195e-07 	 
10 	 114687 	 5.714621372e-07 	 3.322362445e-07 	 
11 	 274431 	 3.933095211e-08 	 2.28234356e-08 	 
12 	 647167 	 2.239303924e-09 	 1.30603641e-09 	 
13 	 1507327 	 1.229144621e-10 	 7.147762598e-11 	 
14 	 3473407 	 2.391334285e-12 	 1.409012819e-12 	 
15 	 7929855 	 5.246789666e-13 	 4.623420767e-13 	 
16 	 17956863 	 3.488444781e-13 	 3.461831391e-13 	 
17 	 40370175 	 5.142243738e-13 	 5.57236288e-13 	 


==> Data/sg1D/sg1DTP_dim4.txt <==
0 	 1 	 0.7890206471 	 0.7226657445 	 
1 	 9 	 0.5339954323 	 0.4360551547 	 
2 	 49 	 0.3155429402 	 0.2338722563 	 
3 	 209 	 0.16009752 	 0.1070259805 	 
4 	 769 	 0.07210878284 	 0.04414460319 	 
5 	 2561 	 0.02821923319 	 0.01595970317 	 
6 	 7937 	 0.009576683828 	 0.005061922368 	 
7 	 23297 	 0.002780517836 	 0.001397978572 	 
8 	 65537 	 0.0006537270943 	 0.0003183599411 	 
9 	 178177 	 0.0001177082207 	 5.698004607e-05 	 
10 	 471041 	 1.302240977e-05 	 6.314957443e-06 	 
11 	 1216513 	 3.175188584e-07 	 1.792258667e-07 	 
12 	 3080193 	 3.277339151e-08 	 1.773062571e-08 	 
13 	 7667713 	 2.065630912e-08 	 1.008195513e-08 	 
14 	 18808833 	 2.27603513e-09 	 1.10233072e-09 	 
15 	 45547521 	 1.932778158e-10 	 9.385916906e-11 	 
16 	 109051905 	 1.36471051e-11 	 6.78840244e-12 	 
17 	 258473985 	 2.490022199e-12 	 2.398714791e-12 	 


==> Data/sg1D/sg1DTP_dim5.txt <==
0 	 1 	 0.854819904 	 0.7955742677 	 
1 	 11 	 0.6346753259 	 0.5297971915 	 
2 	 71 	 0.4166622687 	 0.313841594 	 
3 	 351 	 0.2404420194 	 0.1627416807 	 
4 	 1471 	 0.1243023275 	 0.07613915066 	 
5 	 5503 	 0.0574169176 	 0.03207328825 	 
6 	 18943 	 0.02370472488 	 0.01215927326 	 
7 	 61183 	 0.008738374759 	 0.004163002038 	 
8 	 187903 	 0.002836974777 	 0.001267926745 	 
9 	 553983 	 0.0008020293375 	 0.0003408680023 	 
10 	 1579007 	 0.0001915721106 	 7.868237046e-05 	 
11 	 4374527 	 3.66595871e-05 	 1.483082578e-05 	 
12 	 11829247 	 5.138170495e-06 	 2.074574133e-06 	 
13 	 31326207 	 4.147891415e-07 	 1.695606039e-07 	 
14 	 81461247 	 1.099896387e-08 	 4.830482e-09 	 
15 	 208470015 	 4.307704303e-09 	 1.753162058e-09 	 
16 	 525991935 	 5.068593932e-10 	 2.164925316e-10 	 
17 	 1310457855 	 1.02624894e-10 	 6.73815417e-11 	 


==> Data/sg1D/sg1DTP_dim6.txt <==
0 	 1 	 0.9002025419 	 0.8494208871 	 
1 	 13 	 0.7177946301 	 0.6130249241 	 
2 	 97 	 0.5115673541 	 0.393691151 	 
3 	 545 	 0.325380548 	 0.2246353918 	 
4 	 2561 	 0.186874517 	 0.1160164156 	 
5 	 10625 	 0.09721756156 	 0.05458105639 	 
6 	 40193 	 0.04590624191 	 0.02342496717 	 
7 	 141569 	 0.01971394162 	 0.009215034196 	 
8 	 471041 	 0.007671816701 	 0.003309940918 	 
9 	 1496065 	 0.002695868606 	 0.001083121667 	 
10 	 4571137 	 0.0008481768052 	 0.0003206088791 	 
11 	 13516801 	 0.0002356513323 	 8.473947711e-05 	 
12 	 38862849 	 5.670259868e-05 	 1.966111792e-05 	 
13 	 109051905 	 1.139263144e-05 	 3.868714416e-06 	 
14 	 299565057 	 1.802817568e-06 	 6.079385083e-07 	 
15 	 807600129 	 2.036063185e-07 	 6.870744729e-08 	 
16 	 2141192193 	 1.387564874e-08 	 4.804919474e-09 	 
17 	 5592842241 	 1.470885819e-09 	 1.754866536e-09 	 


==> Data/sg1Dtim/data_tab.txt <==
0 	0.000711 	0.00049 	0.000449	0.000488	0.000899	0.000973	
1 	0.000178 	0.000482	0.000585	0.000802	0.001068	0.001477	
2 	0.000277 	0.000774	0.002068	0.003902	0.007689	0.011604	
3 	0.000305 	0.001791	0.005893	0.016713	0.039091	0.073547	
4 	0.000752 	0.003876	0.02105 	0.0809  	0.255497	0.692968	
5 	0.000875 	0.011139	0.098071	0.560317	2.29463 	7.45438 	
6 	0.001678 	0.038739	0.524518	3.93332 	19.5889 	74.7144 	
7 	0.0032   	0.144101	2.71899 	25.5158 	152.175 	674.759 	
8 	0.008423 	0.535888	13.2956 	152.595 	1077.86 	5524.27 	
9 	0.020052 	1.91851 	61.02   	845.771 	7028.5  	41413.4	
10 	0.043281  6.62034  	263.331  	4382.84  	42577    	287552 		


==> Data/sg1Dtim/data_tabN.txt <==
0 	1 	   0.000711 1 	    0.00049 	1 	     0.000449	1 	      0.000488	1 	       0.000899	1 	            0.000973  0.030516 	
1 	7 	   0.000178 13 	    0.000482	19 	     0.000585	25 	      0.000802	31 	       0.001068	37 	            0.001477	0.055573
2 	31 	   0.000277 97 	    0.000774	199 	   0.002068	337 	    0.003902	511 	     0.007689	721 	          0.011604	0.082579
3 	111 	 0.000305 545 	  0.001791	1519 	   0.005893	3249 	    0.016713	5951 	     0.039091	9841 	          0.073547	0.109595
4 	351 	 0.000752 2561 		0.003876	9439 	   0.02105 	25089 	  0.0809  	54911 	   0.255497	105601 	        0.692968	0.140773
5 	1023   0.000875 10625 	0.011139	50623 	 0.098071	164865 	  0.560317	427007 	   2.29463 	948289 	        7.45438 	0.183502
6 	2815   0.001678 40193 	0.038739	242815   0.524518	956929 	  3.93332 	2907647 	 19.5889  7408897 	      74.7144 	0.250953
7 	7423   0.0032   141569 	0.144101	1066495  2.71899 	5030401 	25.5158 	17791487 	 152.175 	51710209 	      674.759 	0.358687
8 	18943  0.008423 471041 	0.535888	4361215  13.2956 	24379393  152.595 	99652607 	 1077.86 	328593409 	    5524.27 	0.560817
9 	47103  0.020052 1496065	1.91851 	16807935 61.02   	110374913 845.771 	518053887  7028.5  	1928363009 	    41413.4	  0.929602
10 	114687 0.043281 4571137 6.62034  	61616127 263.331  471556097 4382.84  	2526380031 42577    1.056711885e+10 287552 		1.6234  


==> Data/sg1Dtim/disp12.txt <==
Dimension: 12
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 4.89153e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 8.98904e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.40362e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 1.63134e-15
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.76416e-15
    56 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.21977e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 2.17937e-15
    64 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.45017e-15
    64 (0.000488281,0.000488281) 
setup of one dimensional matrices:    1.64918sec.
solution accuracy:
1.507e-01 
1.515e-02 
1.303e-03 
4.589e-05 
5.587e-06 
6.538e-07 
7.511e-08 
8.647e-09 
9.918e-10 
1.138e-10 
1.306e-11 
number of evaluation points:  1
computation of combiTech:     0.000488sec.
sparse grid points:           1
evaluation error:             0.859085
relative L2-error:            0.859085
number of evaluation points:  1
computation of combiTech:     0.000802sec.
sparse grid points:           25
evaluation error:             0.528968
relative L2-error:            0.528968
number of evaluation points:  1
computation of combiTech:     0.003902sec.
sparse grid points:           337
evaluation error:             0.207261
relative L2-error:            0.207261
number of evaluation points:  1
computation of combiTech:     0.016713sec.
sparse grid points:           3249
evaluation error:             0.0444271
relative L2-error:            0.0444271
number of evaluation points:  1
computation of combiTech:     0.0809sec.
sparse grid points:           25089
evaluation error:             0.00281439
relative L2-error:            0.00281439
number of evaluation points:  1
computation of combiTech:     0.560317sec.
sparse grid points:           164865
evaluation error:             0.000333431
relative L2-error:            0.000333431
number of evaluation points:  1
computation of combiTech:     3.93332sec.
sparse grid points:           956929
evaluation error:             0.000173319
relative L2-error:            0.000173319
number of evaluation points:  1
computation of combiTech:     25.5158sec.
sparse grid points:           5030401
evaluation error:             7.44317e-05
relative L2-error:            7.44317e-05
number of evaluation points:  1
computation of combiTech:     152.595sec.
sparse grid points:           24379393
evaluation error:             2.44207e-06
relative L2-error:            2.44207e-06
number of evaluation points:  1
computation of combiTech:     845.771sec.
sparse grid points:           110374913
evaluation error:             1.01169e-06
relative L2-error:            1.01169e-06
number of evaluation points:  1
computation of combiTech:     4382.84sec.
sparse grid points:           471556097
evaluation error:             7.32074e-07
relative L2-error:            7.32074e-07


==> Data/sg1Dtim/disp15.txt <==
Dimension: 15
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 4.89153e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 8.98904e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.40362e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 1.63134e-15
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.76416e-15
    56 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.21977e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 2.17937e-15
    64 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.45017e-15
    64 (0.000488281,0.000488281) 
setup of one dimensional matrices:    1.6079sec.
solution accuracy:
1.507e-01 
1.515e-02 
1.303e-03 
4.589e-05 
5.587e-06 
6.538e-07 
7.511e-08 
8.647e-09 
9.918e-10 
1.138e-10 
1.306e-11 
number of evaluation points:  1
computation of combiTech:     0.000899sec.
sparse grid points:           1
evaluation error:             0.913663
relative L2-error:            0.913663
number of evaluation points:  1
computation of combiTech:     0.001068sec.
sparse grid points:           31
evaluation error:             0.66084
relative L2-error:            0.66084
number of evaluation points:  1
computation of combiTech:     0.007689sec.
sparse grid points:           511
evaluation error:             0.340422
relative L2-error:            0.340422
number of evaluation points:  1
computation of combiTech:     0.039091sec.
sparse grid points:           5951
evaluation error:             0.114776
relative L2-error:            0.114776
number of evaluation points:  1
computation of combiTech:     0.255497sec.
sparse grid points:           54911
evaluation error:             0.0218838
relative L2-error:            0.0218838
number of evaluation points:  1
computation of combiTech:     2.29463sec.
sparse grid points:           427007
evaluation error:             0.00135838
relative L2-error:            0.00135838
number of evaluation points:  1
computation of combiTech:     19.5889sec.
sparse grid points:           2907647
evaluation error:             2.80301e-05
relative L2-error:            2.80301e-05
number of evaluation points:  1
computation of combiTech:     152.175sec.
sparse grid points:           17791487
evaluation error:             0.000129484
relative L2-error:            0.000129484
number of evaluation points:  1
computation of combiTech:     1077.86sec.
sparse grid points:           99652607
evaluation error:             4.38799e-05
relative L2-error:            4.38799e-05
number of evaluation points:  1
computation of combiTech:     7028.5sec.
sparse grid points:           518053887
evaluation error:             4.29357e-06
relative L2-error:            4.29357e-06
number of evaluation points:  1
computation of combiTech:     42577sec.
sparse grid points:           2526380031
evaluation error:             9.19689e-06
relative L2-error:            9.19689e-06


==> Data/sg1Dtim/disp18.txt <==
Dimension: 18
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 4.89153e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 8.98904e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.40362e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 1.63134e-15
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.76416e-15
    56 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.21977e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 2.17937e-15
    64 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.45017e-15
    64 (0.000488281,0.000488281) 
setup of one dimensional matrices:    1.65878sec.
solution accuracy:
1.507e-01 
1.515e-02 
1.303e-03 
4.589e-05 
5.587e-06 
6.538e-07 
7.511e-08 
8.647e-09 
9.918e-10 
1.138e-10 
1.306e-11 
number of evaluation points:  1
computation of combiTech:     0.000973sec.
sparse grid points:           1
evaluation error:             0.947103
relative L2-error:            0.947103
number of evaluation points:  1
computation of combiTech:     0.001477sec.
sparse grid points:           37
evaluation error:             0.76122
relative L2-error:            0.76122
number of evaluation points:  1
computation of combiTech:     0.011604sec.
sparse grid points:           721
evaluation error:             0.471209
relative L2-error:            0.471209
number of evaluation points:  1
computation of combiTech:     0.073547sec.
sparse grid points:           9841
evaluation error:             0.209843
relative L2-error:            0.209843
number of evaluation points:  1
computation of combiTech:     0.692968sec.
sparse grid points:           105601
evaluation error:             0.0625521
relative L2-error:            0.0625521
number of evaluation points:  1
computation of combiTech:     7.45438sec.
sparse grid points:           948289
evaluation error:             0.0108532
relative L2-error:            0.0108532
number of evaluation points:  1
computation of combiTech:     74.7144sec.
sparse grid points:           7408897
evaluation error:             0.000733793
relative L2-error:            0.000733793
number of evaluation points:  1
computation of combiTech:     674.759sec.
sparse grid points:           51710209
evaluation error:             7.84541e-05
relative L2-error:            7.84541e-05
number of evaluation points:  1
computation of combiTech:     5524.27sec.
sparse grid points:           328593409
evaluation error:             9.07562e-05
relative L2-error:            9.07562e-05
number of evaluation points:  1
computation of combiTech:     41413.4sec.
sparse grid points:           1928363009
evaluation error:             3.97515e-05
relative L2-error:            3.97515e-05
number of evaluation points:  1
computation of combiTech:     287552sec.
sparse grid points:           10567118849
evaluation error:             0.000158691
relative L2-error:            0.000158691


==> Data/sg1Dtim/disp3.txt <==
Dimension: 3
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 4.89153e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 8.98904e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.40362e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 1.63134e-15
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.76416e-15
    56 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.21977e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 2.17937e-15
    64 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.45017e-15
    64 (0.000488281,0.000488281) 
setup of one dimensional matrices:    1.64199sec.
solution accuracy:
1.507e-01 
1.515e-02 
1.303e-03 
4.589e-05 
5.587e-06 
6.538e-07 
7.511e-08 
8.647e-09 
9.918e-10 
1.138e-10 
1.306e-11 
number of evaluation points:  1
computation of combiTech:     0.000711sec.
sparse grid points:           1
evaluation error:             0.387312
relative L2-error:            0.387312
number of evaluation points:  1
computation of combiTech:     0.000178sec.
sparse grid points:           7
evaluation error:             0.0284801
relative L2-error:            0.0284801
number of evaluation points:  1
computation of combiTech:     0.000277sec.
sparse grid points:           31
evaluation error:             0.00597358
relative L2-error:            0.00597358
number of evaluation points:  1
computation of combiTech:     0.000305sec.
sparse grid points:           111
evaluation error:             0.000646349
relative L2-error:            0.000646349
number of evaluation points:  1
computation of combiTech:     0.000752sec.
sparse grid points:           351
evaluation error:             0.000164078
relative L2-error:            0.000164078
number of evaluation points:  1
computation of combiTech:     0.000875sec.
sparse grid points:           1023
evaluation error:             1.3555e-05
relative L2-error:            1.3555e-05
number of evaluation points:  1
computation of combiTech:     0.001678sec.
sparse grid points:           2815
evaluation error:             2.0768e-06
relative L2-error:            2.0768e-06
number of evaluation points:  1
computation of combiTech:     0.0032sec.
sparse grid points:           7423
evaluation error:             4.51363e-08
relative L2-error:            4.51363e-08
number of evaluation points:  1
computation of combiTech:     0.008423sec.
sparse grid points:           18943
evaluation error:             1.30545e-08
relative L2-error:            1.30545e-08
number of evaluation points:  1
computation of combiTech:     0.020052sec.
sparse grid points:           47103
evaluation error:             1.55483e-09
relative L2-error:            1.55483e-09
number of evaluation points:  1
computation of combiTech:     0.043281sec.
sparse grid points:           114687
evaluation error:             1.9619e-10
relative L2-error:            1.9619e-10


==> Data/sg1Dtim/disp6.txt <==
Dimension: 6
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 4.89153e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 8.98904e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.40362e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 1.63134e-15
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.76416e-15
    56 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.21977e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 2.17937e-15
    64 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.45017e-15
    64 (0.000488281,0.000488281) 
setup of one dimensional matrices:    1.59031sec.
solution accuracy:
1.507e-01 
1.515e-02 
1.303e-03 
4.589e-05 
5.587e-06 
6.538e-07 
7.511e-08 
8.647e-09 
9.918e-10 
1.138e-10 
1.306e-11 
number of evaluation points:  1
computation of combiTech:     0.00049sec.
sparse grid points:           1
evaluation error:             0.624614
relative L2-error:            0.624614
number of evaluation points:  1
computation of combiTech:     0.000482sec.
sparse grid points:           13
evaluation error:             0.18491
relative L2-error:            0.18491
number of evaluation points:  1
computation of combiTech:     0.000774sec.
sparse grid points:           97
evaluation error:             0.0139304
relative L2-error:            0.0139304
number of evaluation points:  1
computation of combiTech:     0.001791sec.
sparse grid points:           545
evaluation error:             0.00268389
relative L2-error:            0.00268389
number of evaluation points:  1
computation of combiTech:     0.003876sec.
sparse grid points:           2561
evaluation error:             0.000288979
relative L2-error:            0.000288979
number of evaluation points:  1
computation of combiTech:     0.011139sec.
sparse grid points:           10625
evaluation error:             0.000181365
relative L2-error:            0.000181365
number of evaluation points:  1
computation of combiTech:     0.038739sec.
sparse grid points:           40193
evaluation error:             4.01668e-06
relative L2-error:            4.01668e-06
number of evaluation points:  1
computation of combiTech:     0.144101sec.
sparse grid points:           141569
evaluation error:             1.14289e-06
relative L2-error:            1.14289e-06
number of evaluation points:  1
computation of combiTech:     0.535888sec.
sparse grid points:           471041
evaluation error:             5.56133e-07
relative L2-error:            5.56133e-07
number of evaluation points:  1
computation of combiTech:     1.91851sec.
sparse grid points:           1496065
evaluation error:             7.59138e-10
relative L2-error:            7.59138e-10
number of evaluation points:  1
computation of combiTech:     6.62034sec.
sparse grid points:           4571137
evaluation error:             1.02887e-09
relative L2-error:            1.02887e-09


==> Data/sg1Dtim/disp9.txt <==
Dimension: 9
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
points(3): 15
lvl: 3 cmp err: 4.89153e-16
     4 (0.0625,0.0625) 
points(4): 31
lvl: 4 cmp err: 8.98904e-16
    13 (0.03125,0.03125) 
points(5): 63
lvl: 5 cmp err: 8.40362e-16
    31 (0.015625,0.015625) 
points(6): 127
lvl: 6 cmp err: 1.63134e-15
    45 (0.0078125,0.0078125) 
points(7): 255
lvl: 7 cmp err: 1.76416e-15
    56 (0.00390625,0.00390625) 
points(8): 511
lvl: 8 cmp err: 1.21977e-15
    62 (0.00195312,0.00195312) 
points(9): 1023
lvl: 9 cmp err: 2.17937e-15
    64 (0.000976562,0.000976562) 
points(10): 2047
lvl: 10 cmp err: 1.45017e-15
    64 (0.000488281,0.000488281) 
setup of one dimensional matrices:    1.59562sec.
solution accuracy:
1.507e-01 
1.515e-02 
1.303e-03 
4.589e-05 
5.587e-06 
6.538e-07 
7.511e-08 
8.647e-09 
9.918e-10 
1.138e-10 
1.306e-11 
number of evaluation points:  1
computation of combiTech:     0.000449sec.
sparse grid points:           1
evaluation error:             0.770006
relative L2-error:            0.770006
number of evaluation points:  1
computation of combiTech:     0.000585sec.
sparse grid points:           19
evaluation error:             0.365904
relative L2-error:            0.365904
number of evaluation points:  1
computation of combiTech:     0.002068sec.
sparse grid points:           199
evaluation error:             0.0904332
relative L2-error:            0.0904332
number of evaluation points:  1
computation of combiTech:     0.005893sec.
sparse grid points:           1519
evaluation error:             0.00623655
relative L2-error:            0.00623655
number of evaluation points:  1
computation of combiTech:     0.02105sec.
sparse grid points:           9439
evaluation error:             0.00106484
relative L2-error:            0.00106484
number of evaluation points:  1
computation of combiTech:     0.098071sec.
sparse grid points:           50623
evaluation error:             0.000216701
relative L2-error:            0.000216701
number of evaluation points:  1
computation of combiTech:     0.524518sec.
sparse grid points:           242815
evaluation error:             0.00012222
relative L2-error:            0.00012222
number of evaluation points:  1
computation of combiTech:     2.71899sec.
sparse grid points:           1066495
evaluation error:             1.79795e-06
relative L2-error:            1.79795e-06
number of evaluation points:  1
computation of combiTech:     13.2956sec.
sparse grid points:           4361215
evaluation error:             1.55448e-06
relative L2-error:            1.55448e-06
number of evaluation points:  1
computation of combiTech:     61.02sec.
sparse grid points:           16807935
evaluation error:             4.08961e-07
relative L2-error:            4.08961e-07
number of evaluation points:  1
computation of combiTech:     263.331sec.
sparse grid points:           61616127
evaluation error:             6.32526e-08
relative L2-error:            6.32526e-08


==> Data/sg1Dtim/dispUniv.txt <==
Dimension: 3
points(0): 1
lvl: 0 cmp err: 0
     1 (inf,2) 
cummulative setup:  0.030516sec.
points(1): 3
lvl: 1 cmp err: 0
     2 (0.25,0.25) 
cummulative setup:  0.055573sec.
points(2): 7
lvl: 2 cmp err: 0
     4 (0.125,0.125) 
cummulative setup:  0.082579sec.
points(3): 15
lvl: 3 cmp err: 4.89153e-16
     4 (0.0625,0.0625) 
cummulative setup:  0.109595sec.
points(4): 31
lvl: 4 cmp err: 8.98904e-16
    13 (0.03125,0.03125) 
cummulative setup:  0.140773sec.
points(5): 63
lvl: 5 cmp err: 8.40362e-16
    31 (0.015625,0.015625) 
cummulative setup:  0.183502sec.
points(6): 127
lvl: 6 cmp err: 1.63134e-15
    45 (0.0078125,0.0078125) 
cummulative setup:  0.250953sec.
points(7): 255
lvl: 7 cmp err: 1.76416e-15
    56 (0.00390625,0.00390625) 
cummulative setup:  0.358687sec.
points(8): 511
lvl: 8 cmp err: 1.21977e-15
    62 (0.00195312,0.00195312) 
cummulative setup:  0.560817sec.
points(9): 1023
lvl: 9 cmp err: 2.17937e-15
    64 (0.000976562,0.000976562) 
cummulative setup:  0.929602sec.
points(10): 2047
lvl: 10 cmp err: 1.45017e-15
    64 (0.000488281,0.000488281) 
cummulative setup:  1.6234sec.
setup of one dimensional matrices:    1.6234sec.
solution accuracy:
1.507e-01 
1.515e-02 
1.303e-03 
4.589e-05 
5.587e-06 
6.538e-07 
7.511e-08 
8.647e-09 
9.918e-10 
1.138e-10 
1.306e-11 
number of evaluation points:  1
computation of combiTech:     0.000479sec.
sparse grid points:           1
evaluation error:             0.387312
relative L2-error:            0.387312
number of evaluation points:  1
computation of combiTech:     0.000235sec.
sparse grid points:           7
evaluation error:             0.0284801
relative L2-error:            0.0284801
number of evaluation points:  1
computation of combiTech:     0.00017sec.
sparse grid points:           31
evaluation error:             0.00597358
relative L2-error:            0.00597358
number of evaluation points:  1
computation of combiTech:     0.000625sec.
sparse grid points:           111
evaluation error:             0.000646349
relative L2-error:            0.000646349
number of evaluation points:  1
computation of combiTech:     0.000658sec.
sparse grid points:           351
evaluation error:             0.000164078
relative L2-error:            0.000164078
number of evaluation points:  1
computation of combiTech:     0.001354sec.
sparse grid points:           1023
evaluation error:             1.3555e-05
relative L2-error:            1.3555e-05
number of evaluation points:  1
computation of combiTech:     0.002583sec.
sparse grid points:           2815
evaluation error:             2.0768e-06
relative L2-error:            2.0768e-06
number of evaluation points:  1
computation of combiTech:     0.00466sec.
sparse grid points:           7423
evaluation error:             4.51363e-08
relative L2-error:            4.51363e-08
number of evaluation points:  1
computation of combiTech:     0.010089sec.
sparse grid points:           18943
evaluation error:             1.30545e-08
relative L2-error:            1.30545e-08
number of evaluation points:  1
computation of combiTech:     0.021155sec.
sparse grid points:           47103
evaluation error:             1.55486e-09
relative L2-error:            1.55486e-09
number of evaluation points:  1
computation of combiTech:     0.044882sec.
sparse grid points:           114687
evaluation error:             1.96167e-10
relative L2-error:            1.96167e-10


==> Data/sg1Dtim/sg1DTP_dim12.txt <==
0 	 1 	 0.8590852961 	 0.8590852961 	 
1 	 25 	 0.5289676179 	 0.5289676179 	 
2 	 337 	 0.2072613094 	 0.2072613094 	 
3 	 3249 	 0.04442711101 	 0.04442711101 	 
4 	 25089 	 0.002814391095 	 0.002814391095 	 
5 	 164865 	 0.0003334306621 	 0.0003334306621 	 
6 	 956929 	 0.0001733187353 	 0.0001733187353 	 
7 	 5030401 	 7.443174834e-05 	 7.443174834e-05 	 
8 	 24379393 	 2.442070933e-06 	 2.442070933e-06 	 
9 	 110374913 	 1.011685121e-06 	 1.011685121e-06 	 
10 	 471556097 	 7.320741506e-07 	 7.320741506e-07 	 


==> Data/sg1Dtim/sg1DTP_dim15.txt <==
0 	 1 	 0.9136633108 	 0.9136633108 	 
1 	 31 	 0.6608395583 	 0.6608395583 	 
2 	 511 	 0.3404221746 	 0.3404221746 	 
3 	 5951 	 0.1147761386 	 0.1147761386 	 
4 	 54911 	 0.02188380016 	 0.02188380016 	 
5 	 427007 	 0.001358379823 	 0.001358379823 	 
6 	 2907647 	 2.803013106e-05 	 2.803013106e-05 	 
7 	 17791487 	 0.0001294842751 	 0.0001294842751 	 
8 	 99652607 	 4.387991852e-05 	 4.387991852e-05 	 
9 	 518053887 	 4.293574598e-06 	 4.293574598e-06 	 
10 	 2526380031 	 9.196886403e-06 	 9.196886403e-06 	 


==> Data/sg1Dtim/sg1DTP_dim18.txt <==
0 	 1 	 0.9471025827 	 0.9471025827 	 
1 	 37 	 0.7612202143 	 0.7612202143 	 
2 	 721 	 0.4712085113 	 0.4712085113 	 
3 	 9841 	 0.2098427076 	 0.2098427076 	 
4 	 105601 	 0.06255211492 	 0.06255211492 	 
5 	 948289 	 0.01085321056 	 0.01085321056 	 
6 	 7408897 	 0.0007337927208 	 0.0007337927208 	 
7 	 51710209 	 7.845410889e-05 	 7.845410889e-05 	 
8 	 328593409 	 9.075620412e-05 	 9.075620412e-05 	 
9 	 1928363009 	 3.975149382e-05 	 3.975149382e-05 	 
10 	 1.056711885e+10 	 0.0001586914817 	 0.0001586914817 	 


==> Data/sg1Dtim/sg1DTP_dim3.txt <==
0 	 1 	 0.387312418 	 0.387312418 	 
1 	 7 	 0.02848009527 	 0.02848009527 	 
2 	 31 	 0.005973584681 	 0.005973584681 	 
3 	 111 	 0.0006463490152 	 0.0006463490152 	 
4 	 351 	 0.0001640782181 	 0.0001640782181 	 
5 	 1023 	 1.355496204e-05 	 1.355496204e-05 	 
6 	 2815 	 2.076795238e-06 	 2.076795238e-06 	 
7 	 7423 	 4.513631424e-08 	 4.513631424e-08 	 
8 	 18943 	 1.305451103e-08 	 1.305451103e-08 	 
9 	 47103 	 1.554826712e-09 	 1.554826712e-09 	 
10 	 114687 	 1.961897311e-10 	 1.961897311e-10 	 


==> Data/sg1Dtim/sg1DTP_dim6.txt <==
0 	 1 	 0.6246139269 	 0.6246139269 	 
1 	 13 	 0.1849097106 	 0.1849097106 	 
2 	 97 	 0.01393039099 	 0.01393039099 	 
3 	 545 	 0.002683894676 	 0.002683894676 	 
4 	 2561 	 0.0002889789746 	 0.0002889789746 	 
5 	 10625 	 0.0001813651403 	 0.0001813651403 	 
6 	 40193 	 4.01667531e-06 	 4.01667531e-06 	 
7 	 141569 	 1.142894123e-06 	 1.142894123e-06 	 
8 	 471041 	 5.561334234e-07 	 5.561334234e-07 	 
9 	 1496065 	 7.591377527e-10 	 7.591377527e-10 	 
10 	 4571137 	 1.02887121e-09 	 1.02887121e-09 	 


==> Data/sg1Dtim/sg1DTP_dim9.txt <==
0 	 1 	 0.7700056146 	 0.7700056146 	 
1 	 19 	 0.3659036449 	 0.3659036449 	 
2 	 199 	 0.09043322216 	 0.09043322216 	 
3 	 1519 	 0.006236551839 	 0.006236551839 	 
4 	 9439 	 0.001064839846 	 0.001064839846 	 
5 	 50623 	 0.0002167006037 	 0.0002167006037 	 
6 	 242815 	 0.00012221956 	 0.00012221956 	 
7 	 1066495 	 1.797949784e-06 	 1.797949784e-06 	 
8 	 4361215 	 1.554477972e-06 	 1.554477972e-06 	 
9 	 16807935 	 4.089606913e-07 	 4.089606913e-07 	 
10 	 61616127 	 6.325259516e-08 	 6.325259516e-08 	 

